Morphological properties of galaxies in different Local Volume environments

We consider an all-sky sample of 1029 Local Volume (LV) galaxies situated within a distance of 11 Mpc. Their majority have precise distances, estimates of hydrogen mass fraction and star-formation rate derived from far-ultraviolet or Halpha fluxes. To describe an environment, we attribute two dimensionless values: the density contrast created by the most significant neighbour and the local density contrast produced by all neighbours within a separation of 1 Mpc. The hydrogen mass fraction exhibits a weak effect of HI deficiency being the most pronounced for dwarf irregular galaxies. The specific star-formation rate (sSFR) is more sensitive to the environment than the hydrogen mass fraction. Almost all (99 per cent) LV galaxies have their sSFR below -9.4 dex (1/yr). We notice that irregular dwarfs as well as late-type bulgeless galaxies are capable to reproduce their stellar mass with the observed sSFR over the cosmic time. Thus, the transformation of gas into stars in dIrs and spiral disks is rather sluggish unlike that in E, S0, dSph galaxies, whose star-formation history has been stormy and short. Scatter of SFR(Halpha)-to-SFR(FUV) ratio increases from Sc, Sd, Sm galaxies towards BCD, Im, Ir types that favours the idea of bursty star formations in low-mass galaxies. However, this bursty activity is caused rather by internal processes than by an external tidal action. A fraction of quenched E, S0, dSph galaxies increases from ~5 per cent in the field up to ~50 per cent in the densest regions.

==> Appendix30042018.dat <==
Appendix. List of 1029 galaxies in the Local Volume with distance estimates
	   D < 11.0 Mpc and the Galactic B-band extinction A_B < 3.0 mag.} 


	   Name           |     J2000.0     | T  |   D   | logM* | logMHI | logSFRFUV| logSFRHa|  SB  |  Th1  |  Thj  
--------------------------+-----------------+----+-------+-------+--------+----------+---------+------+-------+-------
 UGC12894                 | 000022.5+392944 | 10 |  8.47 |  7.58 |  7.92  |  -2.03   |  -2.29  | 25.2 | -1.32 |  0.12
 WLM                      | 000158.1-152740 |  9 |  0.98 |  7.70 |  7.84  |  -2.23   |  -2.68  | 24.8 | -0.04 |  1.75
 And XVIII                | 000214.5+450520 | -3 |  1.31 |  6.44 | <6.65  | <-5.84   | <-5.97  | 26.8 |  0.54 |  1.54
 PAndAS-03                | 000356.4+405319 | -3 |  0.78 |  4.38 |        | <-6.35   |         | 27.8 |  2.78 |  1.75
 PAndAS-04                | 000442.9+472142 | -3 |  0.78 |  5.59 |        |  -5.67   | <-6.82  | 23.1 |  2.49 |  1.75
 PAndAS-05                | 000524.1+435535 | -3 |  0.78 |  4.75 |        | <-6.38   |         | 25.6 |  2.77 |  1.75
 ESO409-015               | 000531.8-280553 |  9 |  8.71 |  8.10 |  8.10  |  -1.72   |  -1.47  | 24.1 | -1.98 | -2.05
 AGC748778                | 000634.4+153039 | 10 |  6.22 |  6.39 |  6.64  |  -3.53   |  -4.64  | 24.9 | -1.87 | -2.72
 And XX                   | 000730.7+350756 | -3 |  0.80 |  5.26 |        |  -5.96   | <-6.34  | 27.0 |  2.43 |  1.75
 UGC00064                 | 000744.0+405232 | 10 |  9.60 |  8.15 |  8.58  |  -1.63   |  -1.51  | 25.0 | -1.88 | -0.96
 ESO349-031               | 000813.3-343442 | 10 |  3.21 |  7.12 |  7.13  |  -3.02   |  -4.03  | 24.7 |  0.15 |  1.75
 NGC0024                  | 000956.4-245748 |  5 |  7.31 |  9.48 |  8.64  |  -0.60   |  -1.01  | 24.5 | -1.20 |  0.07
 NGC0045                  | 001403.9-231056 |  8 |  6.64 |  9.33 |  9.18  |  -0.45   |  -0.54  | 24.6 | -1.05 |  0.23
 PiscesA                  | 001446.0+104847 | 10 |  5.65 |  6.53 |  6.96  |          |         | 25.6 | -1.61 | -2.86
 NGC0055                  | 001508.5-391313 |  8 |  2.11 |  9.48 |  9.44  |  -0.22   |  -0.36  | 24.6 |  0.05 |  0.24
 NGC0059                  | 001525.1-212638 | -3 |  4.90 |  8.66 |  7.34  |  -2.27   |  -1.98  | 23.3 | -0.37 | -1.44
 ESO410-005               | 001531.4-321048 | 10 |  1.93 |  6.89 |  5.91  |  -3.96   | <-6.26  | 24.5 |  0.07 |  0.50
 LV J0015-3825            | 001538.3-382541 | 10 |  8.11 |  6.77 |  7.32  |  -3.02   |         | 24.6 | -1.60 |      
 And XIX                  | 001932.1+350237 | -3 |  0.93 |  6.80 |        | <-6.27   | <-6.25  | 31.2 |  1.89 |  1.75
 JKB129                   | 002041.4+083701 | 10 |  7.50 |  7.24 |  7.44  |  -2.69   |         | 24.8 | -2.06 |      
 And XXVI                 | 002345.6+475458 | -3 |  0.76 |  5.02 |        | <-6.30   | <-6.36  | 29.6 |  2.77 |  1.75
 Sc22                     | 002351.7-244218 | -3 |  4.29 |  7.15 | <5.00  |  -5.00   | <-5.56  | 26.2 |  0.49 |  1.77
 Cetus                    | 002611.0-110240 | -1 |  0.79 |  7.03 | <5.40  | <-6.54   | <-5.51  | 26.3 |  0.25 |  1.75
 ESO294-010               | 002633.3-415120 | 10 |  2.03 |  6.30 |  5.52  |  -3.81   |  -4.28  | 25.0 |  1.03 |  0.54
 UGC00288                 | 002904.0+432554 | 10 |  6.82 |  7.80 |  7.69  |  -2.33   |  -2.61  | 24.2 | -1.89 | -2.04
 And XXV                  | 003008.9+465107 | -3 |  0.81 |  6.38 |        | <-6.28   | <-6.38  | 28.5 |  2.87 |  1.75
 ESO473-024               | 003122.5-224557 | 10 |  9.90 |  7.72 |  8.18  |  -1.94   |  -2.10  | 25.9 | -1.91 | -1.09
 NGC0147                  | 003311.6+483028 | -3 |  0.76 |  8.21 | <3.74  | <-6.09   |  -6.33  | 24.3 |  2.76 |  1.75
 ScuSR                    | 003351.8-275024 | 10 |  4.00 |  6.36 | <6.54  | <-5.18   |         | 26.5 |  1.20 |  1.76
 And III                  | 003533.8+362952 | -3 |  0.75 |  6.50 | <5.55  | <-6.59   |  -6.21  | 27.1 |  3.23 |  1.75
 Cas III                  | 003559.4+513335 | -3 |  0.78 |  7.56 |        |          | <-6.35  | 27.6 |  2.33 |  1.75
 And XXX                  | 003634.9+493848 | -3 |  0.68 |  5.94 |        |          | <-6.52  | 28.1 |  2.32 |  1.75
 And XVII                 | 003707.0+441920 | -2 |  0.74 |  5.78 | <5.54  |  -5.71   |  -5.57  | 28.3 |  3.65 |  1.75
 And XXVII                | 003727.1+452313 | -3 |  0.83 |  5.88 |        | <-6.32   | <-6.42  | 28.3 |  3.05 |  1.75
 KK7                      | 003742.4-433016 | 10 | 10.86 |  7.69 |  7.34  |  -2.68   |         | 23.9 | -2.18 |      
 NGC0185                  | 003858.0+482010 | -3 |  0.66 |  8.36 |  5.08  |          |  -4.73  | 23.8 |  2.33 |  1.75
 NGC0205                  | 004022.5+414111 | -2 |  0.80 |  8.90 |  5.58  |  -3.12   | <-7.73  | 23.5 |  4.33 |  1.75
 And IV                   | 004232.3+403419 | 10 |  7.18 |  7.22 |  8.44  |  -2.42   |  -3.12  | 25.6 | -1.76 | -1.46
 MESSIER032               | 004242.1+405159 | -2 |  0.79 |  9.09 | <6.42  |  -3.59   |  -5.88  | 22.0 |  4.72 |  1.75
 MESSIER031               | 004244.5+411609 |  3 |  0.77 | 10.73 |  9.73  |  -0.01   |  -0.27  | 23.1 |  3.08 |  1.42
 DDO226                   | 004303.8-221501 | 10 |  4.92 |  7.71 |  7.53  |  -2.46   |  -2.90  | 25.2 | -0.27 | -0.58
 And I                    | 004540.0+380214 | -3 |  0.73 |  7.17 | <5.53  |  -6.16   |  -6.54  | 27.0 |  3.42 |  1.75
 And XI                   | 004620.0+334805 | -3 |  0.73 |  5.22 | <5.53  |  -5.71   |  -5.75  | 27.9 |  2.70 |  1.75
 NGC0247                  | 004708.3-204536 |  7 |  3.72 |  9.50 |  9.18  |  -0.25   |  -0.55  | 24.9 |  1.61 |  1.73
 And XII                  | 004727.0+342229 | -3 |  0.83 |  5.43 | <5.64  | <-6.20   | <-6.43  | 30.1 |  2.61 |  1.75
 NGC0253                  | 004734.3-251732 |  5 |  3.70 | 10.98 |  9.09  |  0.34    |  0.26   | 23.1 |  0.13 |  0.66
 Scl-MM-Dw1               | 004734.9-262320 | -3 |  3.94 |  6.77 | <7.00  | <-5.18   |         | 26.3 |  1.79 |  1.76
 KDG002                   | 004921.1-180428 | 10 |  3.56 |  6.85 |  5.99  |  -3.83   | <-5.72  | 25.4 |  0.98 |  1.74
 DDO006                   | 004949.3-210058 | 10 |  3.44 |  7.08 |  7.06  |  -2.86   |  -4.14  | 25.6 |  1.29 |  1.74
 Scl-MM-Dw2               | 005017.1-244459 | -2 |  3.12 |  7.36 | <5.08  |          |         | 29.1 |  0.72 |  1.76
 ESO540-032               | 005024.6-195425 | 10 |  3.63 |  6.83 |  6.03  |  -3.91   |  -4.98  | 25.9 |  1.39 |  1.74
 Bol520                   | 005042.4+325459 | -3 |  0.63 |  5.60 |        |  -6.09   | <-6.77  | 21.3 |  2.04 |  1.75
 And XIV                  | 005135.0+294149 | -3 |  0.73 |  6.07 | <5.53  | <-6.49   |  -5.82  | 27.7 |  2.17 |  1.75
 And XIII                 | 005151.0+330016 | -3 |  0.84 |  5.42 | <5.65  | <-6.30   | <-6.42  | 28.2 |  2.37 |  1.75
 SMC                      | 005238.0-724801 |  9 |  0.06 |  8.85 |  8.65  |          |  -1.34  | 24.1 |  3.32 |  1.75
 And IX                   | 005252.8+431200 | -3 |  0.79 |  6.24 | <5.60  |  -6.22   |  -6.87  | 28.1 |  3.98 |  1.75
 NGC0300                  | 005453.5-374057 |  7 |  2.09 |  9.41 |  9.32  |  -0.56   |  -0.78  | 24.4 |  0.13 |  0.23
 LV J0055-2310            | 005501.0-231009 | 10 |  3.95 |  6.23 |  6.72  |  -3.72   |         | 25.0 |  1.56 |  1.74
 PAndAS-48                | 005928.2+312910 | -3 |  0.82 |  4.68 |        | <-6.37   | <-6.30  | 26.6 |  2.23 |  1.75
 And XVI                  | 005929.8+322236 | -3 |  0.52 |  5.67 | <5.24  |  -5.81   | <-6.76  | 27.1 |  1.48 |  1.75
 Sculptor                 | 010009.4-334233 | -3 |  0.09 |  6.86 | <5.39  |  -8.11   |         | 26.6 |  2.73 |  1.75
 PAndAS-50                | 010150.6+481819 | -3 |  0.78 |  5.28 |        | <-6.10   |         | 26.0 |  2.69 |  1.75
 LGS 3                    | 010355.0+215306 | 10 |  0.65 |  5.96 |  5.02  |  -5.23   | <-6.85  | 25.4 |  1.46 |  1.75
 IC1613                   | 010447.8+020800 | 10 |  0.76 |  8.10 |  7.80  |  -2.04   |  -2.35  | 24.8 |  0.63 |  1.75
 And X                    | 010633.7+444816 | -3 |  0.63 |  5.58 | <5.40  | <-6.39   |  -5.51  | 28.1 |  2.20 |  1.75
 UGC00685                 | 010722.3+164102 |  9 |  4.81 |  8.03 |  7.80  |  -2.27   |  -2.25  | 24.6 | -1.51 |      
 KKH5                     | 010732.5+512625 | 10 |  4.27 |  7.16 |  6.87  |          |  -2.80  | 24.7 | -0.45 | -2.33
 PAndAS-C02               | 010753.9+482242 | -3 |  0.78 |  4.88 |        | <-6.05   |         | 25.7 |  2.60 |  1.75
 AM0106-382               | 010822.0-381233 | 10 |  8.20 |  7.60 |  7.58  |  -2.30   |  -2.33  | 24.1 | -1.74 |      
 NGC0404                  | 010926.9+354303 | -1 |  2.98 |  9.26 |  7.91  |  -2.23   |  -1.50  | 22.4 | -0.76 | -2.63
 And V                    | 011017.1+473741 | -3 |  0.81 |  6.47 | <5.62  |          |  -6.30  | 27.2 |  2.55 |  1.75
 And XV                   | 011418.7+380703 | -3 |  0.76 |  6.03 | <5.56  |          | <-6.59  | 27.5 |  2.87 |  1.75
 And II                   | 011629.8+332509 | -3 |  0.65 |  7.33 | <5.44  |  -6.05   |  -6.63  | 27.0 |  2.03 |  1.75
 And XXIV                 | 011830.0+462158 | -3 |  0.60 |  5.73 |        |          | <-6.60  | 29.4 |  1.88 |  1.75
 PiscesB                  | 011911.7+110718 | 10 |  8.91 |  7.11 |  7.47  |  -2.80   |         | 24.7 | -1.02 |      
 PAndAS-55                | 011920.4+460312 | -3 |  0.78 |  4.87 |        | <-6.40   |         | 25.5 |  2.64 |  1.75
 PAndAS-56                | 012303.5+415511 | -3 |  0.78 |  5.78 |        | <-6.47   | <-5.71  | 23.4 |  2.74 |  1.75
 And XXII                 | 012740.0+280525 | -3 |  0.79 |  5.28 |        | <-6.37   |  -6.12  | 28.7 |  1.74 |  1.75
 PAndAS-57                | 012747.5+404047 | -3 |  0.78 |  5.03 |        | <-6.40   |         | 24.6 |  2.58 |  1.75
 UGC01056                 | 012847.2+164117 |  9 | 10.20 |  8.54 |  7.93  |  -1.86   |  -1.66  | 23.2 |  0.92 |  1.35
 PAndAS-58                | 012902.1+404708 | -3 |  0.78 |  5.16 |        | <-6.44   |         | 24.2 |  2.55 |  1.75
 And XXIII                | 012921.8+384308 | -3 |  0.73 |  6.55 |        |          |  -6.05  | 29.3 |  2.44 |  1.75
 UGC01104                 | 013242.3+181857 |  9 |  7.55 |  8.35 |  8.02  |  -1.70   |  -2.01  | 24.2 | -1.64 | -1.59
 AGC112454                | 013259.7+142224 |  9 | 10.20 |  7.35 |  8.09  |          |         | 25.4 |  1.22 |  1.35
 MESSIER033               | 013350.8+303937 |  6 |  0.93 |  9.62 |  9.40  |  -0.25   |  -0.35  | 23.7 |  1.47 |  1.73
 AGC114027                | 013441.8+143840 | 10 |  9.90 |  6.81 |  7.38  |          |         | 25.1 |  0.97 |  1.36
 KKH6                     | 013451.6+520530 | 10 |  3.37 |  6.93 |  6.54  | <-4.19   |  -3.42  | 24.5 |  0.31 |  1.76
 NGC0625                  | 013505.0-412611 |  8 |  4.02 |  8.96 |  8.00  |  -1.52   |  -1.20  | 24.3 | -0.33 | -0.72
 NGC0628                  | 013641.3+154712 |  5 | 10.19 | 10.60 |  9.73  |  0.14    |  0.23   | 23.5 | -0.25 | -0.54
 AGC112503                | 013800.3+145858 |  9 | 10.20 |  7.15 |  7.14  |          |         | 24.6 |  2.07 |  1.35
 UGC01171                 | 013944.8+155358 | 10 | 10.20 |  8.09 |  7.71  |  -2.52   |  -3.59  | 24.8 |  2.26 |  1.35
 DDO013                   | 014009.6+155417 | 10 |  9.04 |  8.53 |  8.66  |  -1.48   |  -1.57  | 26.1 | -0.55 | -1.23
 AGC112521                | 014107.9+271926 | 10 |  6.08 |  6.81 |  6.75  |  -3.88   |  -4.20  | 25.1 | -1.46 | -0.31
 KK13                     | 014216.8+262204 | 10 |  7.83 |  7.57 |  7.27  |  -2.74   |  -2.92  | 24.2 | -0.40 |  0.62
 KDG010                   | 014341.4+154123 | 10 |  7.87 |  7.66 |  7.72  |  -3.09   |  -2.63  | 25.5 | -1.47 | -0.90
 KK14                     | 014442.7+271716 | 10 |  7.05 |  7.08 |  7.54  |  -2.94   |  -3.50  | 25.3 |  1.08 |  0.62
 ESO245-005               | 014503.6-433553 |  9 |  4.57 |  8.53 |  8.60  |  -1.34   |  -1.59  | 24.2 | -0.73 | -0.29
 JKB142                   | 014548.2+162241 | 10 | 10.50 |  7.01 |  7.65  |  -2.81   |  -2.11  | 25.0 |  0.50 |  1.35
 KK15                     | 014641.6+264805 | 10 |  8.67 |  6.98 |  7.21  |  -3.02   |  -3.59  | 25.4 | -1.44 | -0.69
 N672dwB                  | 014711.1+274100 | 10 |  7.20 |  5.69 |        | <-4.46   |         | 25.9 |  2.78 |  0.62
 N672dwA                  | 014719.1+271516 | 10 |  7.20 |  6.18 |        |  -4.48   |         | 25.3 |  3.04 |  0.62
 IC1727                   | 014730.1+271952 |  8 |  7.45 |  9.49 |  8.90  |  -0.69   |  -1.10  | 24.4 |  0.39 |  0.40
 NGC0672                  | 014753.2+272601 |  6 |  7.18 |  9.65 |  9.22  |  -0.45   |  -0.70  | 23.5 |  0.23 |  0.24
 UGC01281                 | 014932.3+323533 |  7 |  5.27 |  8.57 |  8.28  |  -1.61   |  -1.94  | 24.7 | -1.20 | -0.55
 Phoenix                  | 015106.3-442641 | 10 |  0.44 |  6.07 | <5.21  |  -4.43   |         | 26.0 |  0.67 |  1.75
 KK16                     | 015520.6+275715 | 10 |  5.62 |  7.35 |  6.86  |  -3.00   |  -3.43  | 25.3 | -0.71 | -0.32
 KK17                     | 020009.9+284957 | 10 |  5.01 |  7.02 |  6.76  |  -3.51   |  -3.53  | 25.6 | -0.96 | -0.30
 NGC0784                  | 020116.8+285037 |  8 |  5.37 |  8.67 |  8.53  |  -1.33   |  -1.46  | 24.7 | -1.30 | -0.64
 UGC01561                 | 020405.0+241228 |  9 |  9.20 |  8.52 |  7.84  |  -1.89   |  -1.89  | 23.4 | -1.29 |  0.11
 Cetus III                | 020519.4-041612 | -2 |  0.25 |  3.67 |        |          |         | 30.7 |  1.37 |  1.75
 UGC01703                 | 021255.8+324851 | -2 |  4.31 |  7.59 | <6.32  | <-4.83   |  -4.83  | 24.9 | -1.01 | -1.78
 Triangulum II            | 021317.4+361042 | -2 |  0.03 |  3.45 |        |          |         | 29.4 |  3.91 |  1.75
 NGC0855                  | 021403.7+275238 |  0 |  9.73 |  9.37 |  8.45  |  -1.59   |  -1.11  | 24.1 | -0.93 | -0.73
 Segue 2                  | 021916.0+201031 | -3 |  0.03 |  3.88 |        |  -7.92   | <-9.14  | 28.2 |  3.77 |  1.75
 [TT2009] 25              | 022112.4+422151 | 10 |  9.95 |  7.20 |        |  -4.15   | <-4.37  | 25.7 |  4.11 |  1.73
 UGC01807                 | 022113.4+424546 |  8 |  9.95 |  7.89 |  8.56  |  -1.65   |  -1.80  | 26.3 |  3.24 |  1.73
 NGC0891                  | 022232.8+422048 |  3 |  9.95 | 10.98 |  9.66  |  -0.28   |  -0.09  | 23.7 |  0.33 | -0.07
 Eridanus 3               | 022245.5-521701 | -3 |  0.09 |  3.51 | <3.21  |          |         | 27.2 |  2.77 |  1.75
 [TT2009] 30              | 022254.7+424245 | 10 |  9.80 |  6.79 |        |  -4.25   | <-4.27  | 27.6 |  2.35 |  1.73
 KKH11                    | 022435.0+560042 | 10 |  7.24 |  8.41 |  8.43  |          |  -1.94  | 24.7 | -1.58 |      
 [KK2000] 03              | 022442.7-733046 | -3 |  2.00 |  7.59 | <5.65  | <-5.65   |         | 26.4 | -1.31 |      
 DDO019                   | 022500.2+360216 | 10 |  9.55 |  8.03 |  8.34  |  -1.65   |  -1.82  | 25.9 |  0.32 |  1.07
 d0226+3325               | 022652.8+332537 | 10 |  9.55 |  7.34 |  8.02  |          |  -4.58  | 27.1 |  3.81 |  1.07
 NGC0925                  | 022716.0+333441 |  7 |  9.55 | 10.14 |  9.60  |  0.12    |  -0.01  | 24.1 |  1.01 |  0.54
 Halogas                  | 022720.0+335730 | 10 |  9.55 |  7.14 |  7.14  |  -3.00   |  -2.79  | 24.6 |  2.77 |  1.05
 DDO022                   | 023254.0+384050 | 10 |  9.95 |  8.07 |  8.11  |  -2.38   |  -2.32  | 25.3 |  0.44 |  1.82
 DDO025                   | 023318.2+332928 |  8 |  9.55 |  8.89 |  8.43  |  -1.30   | <-1.66  | 24.4 |  1.21 |  1.03
 DDO024                   | 023343.0+403141 |  8 |  9.95 |  8.97 |  8.74  |          | <-1.56  | 24.3 |  0.96 |  1.75
 ESO115-021               | 023745.0-612028 |  7 |  5.08 |  8.75 |  8.58  |  -1.44   |  -1.63  | 25.8 | -1.33 |  0.32
 Fornax                   | 023954.7-343133 | -3 |  0.14 |  7.55 | <5.19  |  -7.16   |         | 24.1 |  2.14 |  1.75
 UGC02172                 | 024210.8+432119 | 10 |  9.30 |  8.32 |  7.87  |          |  -0.94  | 23.7 |  0.14 |  1.73
 AGC122226                | 024638.9+274335 |  9 |  8.56 |  7.50 |  7.55  |          |  -2.21  | 25.0 | -1.35 |  0.07
 AGC123352                | 024839.2+231626 | 10 |  8.27 |  6.77 |  7.04  |  -3.28   |         | 24.9 | -1.09 |  0.07
 Horologium 1             | 025531.7-540708 | -3 |  0.08 |  4.05 | <3.03  |          |         | 27.5 |  2.89 |  1.75
 ESO154-023               | 025650.4-543423 |  8 |  5.86 |  8.93 |  9.14  |  -1.00   |  -1.32  | 25.5 | -1.69 | -0.47
 AGC124056                | 025736.4+234721 | 10 |  7.37 |  6.62 |  6.74  | <-4.23   |         | 24.1 | -0.67 |  0.07
 ESO199-007               | 025804.1-492257 | 10 |  6.03 |  7.27 |  7.25  |  -2.71   |         | 25.1 | -1.28 | -0.09
 NGC1156                  | 025942.4+251415 |  8 |  7.80 |  9.31 |  8.82  |  -0.47   |  -0.48  | 23.0 |  0.88 | -1.40
 N1156dw1                 | 030018.2+251456 | 10 |  7.80 |  6.65 |        | <-3.76   |         | 25.5 |  3.55 |  0.07
 N1156dw2                 | 030028.0+251817 | 10 |  7.80 |  6.51 |        |  -3.21   |         | 25.9 |  3.15 |  0.07
 LV J0300+2546            | 030039.3+254656 | 10 |  7.80 |  7.34 |  6.20  |  -3.41   |  -3.09  | 23.7 |  1.64 |  0.07
 Perseus I                | 030123.6+405918 | -2 |  0.79 |  6.80 |        |          | <-6.38  | 26.4 |  1.13 |  1.75
 KKH18                    | 030305.9+334140 | 10 |  4.79 |  7.28 |  7.14  |  -2.57   |  -3.21  | 24.1 | -1.17 | -1.67
 ESO300-014               | 030937.8-410150 |  8 |  9.80 |  9.30 |  8.65  |  -1.07   |  -1.42  | 25.7 |  0.36 |  1.71
 ESO300-016               | 031010.5-400011 | 10 |  8.80 |  7.94 |  7.86  |  -2.25   |  -2.77  | 24.9 |  1.23 |  1.71
 Horologium 2             | 031632.1-500105 | -3 |  0.08 |  3.76 |        |          |         | 29.2 |  2.90 |  1.75
 NGC1291                  | 031718.6-410629 |  1 |  9.08 | 10.97 |  9.01  |  -0.98   |  -0.38  | 23.8 | -1.30 |  0.10
 NGC1313                  | 031815.4-662951 |  7 |  4.31 |  9.57 |  9.29  |  -0.09   |  -0.27  | 23.4 | -0.68 | -0.50
 NGC1311                  | 032007.4-521106 |  8 |  5.55 |  8.43 |  8.04  |  -1.67   |  -1.55  | 25.2 | -1.19 | -0.18
 UGC02684                 | 032023.7+171742 | 10 |  6.49 |  7.57 |  7.92  |  -2.26   |  -2.84  | 26.0 |  0.22 | -0.90
 KK27                     | 032103.0-661911 | 10 |  4.23 |  7.04 |  5.92  |  -3.67   |         | 25.2 |  1.86 |  0.32
 [KK2000] 08              | 032124.6-415954 |  9 |  9.80 |  7.70 |        |  -3.05   |         | 25.2 |  0.38 |  1.72
 UGC02716                 | 032407.2+174515 |  8 |  6.50 |  8.36 |  7.69  |  -1.97   |  -2.25  | 23.9 | -0.56 | -1.68
 UGC02773                 | 033207.1+474737 |  9 |  5.40 |  8.95 |  8.23  |          |  -0.86  | 22.7 | -1.13 |      
 IC1959                   | 033311.8-502438 |  8 |  6.19 |  8.49 |  8.38  |  -1.18   |  -1.38  | 24.5 | -1.49 | -0.19
 Reticulum 2              | 033542.1-540257 | -3 |  0.03 |  3.78 | <2.16  |          |         | 28.2 |  4.10 |  1.75
 PGC013294                | 033556.8-451129 | 10 |  7.28 |  7.54 | <7.10  |  -2.50   |         | 23.7 | -0.87 |      
 Eridanus 2               | 034421.1-433159 | -3 |  0.36 |  5.29 | <3.40  |          |         | 28.0 |  0.91 |  1.75
 KKH22                    | 034456.6+720352 | 10 |  3.28 |  6.75 | <6.40  | <-4.11   | <-4.88  | 25.8 |  1.57 |  1.92
 KK35                     | 034512.6+675150 | 10 |  3.16 |  7.97 |        |  -1.92   |  -1.61  | 25.0 |  2.40 |  1.92
 IC0342                   | 034648.9+680545 |  6 |  3.28 | 10.60 |  10.16 |  0.60    |  -0.26  | 23.3 |  0.39 |  1.79
 UGC02905                 | 035700.6+163128 | 10 |  5.83 |  8.02 |  7.56  |  -2.13   |  -2.59  | 23.6 | -1.97 |      
 ESO483-013               | 041241.1-230932 |  9 |  7.40 |  8.72 |  7.63  |  -1.80   |  -1.82  | 23.5 | -1.62 |      
 CamA                     | 042515.6+724821 | 10 |  3.56 |  7.79 |  8.14  |  -3.43   |  -2.91  | 25.8 |  0.70 |  1.42
 NGC1592                  | 042940.8-272431 | 10 |  9.10 |  8.17 |  7.99  |  -0.98   |  -1.28  | 23.6 | -1.51 |      
 NGC1569                  | 043049.1+645053 |  8 |  3.19 |  9.40 |  8.30  |  -0.55   |  -0.08  | 22.0 |  1.12 |  1.92
 NGC1560                  | 043249.9+715252 |  7 |  2.99 |  8.60 |  8.91  |  -1.34   |  -1.43  | 24.8 |  0.78 |  1.54
 NGC1637                  | 044128.2-025129 |  6 |  9.29 | 10.07 |  9.01  |          |  -0.48  | 23.1 | -2.27 |      
 Pictoris 1               | 044347.4-501659 | -3 |  0.11 |  4.01 | <3.46  |          |         | 27.5 |  2.40 |  1.75
 CamB                     | 045306.9+670557 | 10 |  3.50 |  7.09 |  7.12  |          |  -3.29  | 25.6 |  0.72 |  1.85
 NGC1705                  | 045413.7-532141 |  9 |  5.73 |  8.62 |  8.06  |  -0.98   |  -0.98  | 23.0 | -1.87 |      
 HIPASS J0457-42          | 045658.7-424814 | 10 |  6.95 |  8.18 |  8.10  |          |  -2.25  | 23.7 | -1.56 |      
 NGC1744                  | 045958.2-260136 |  7 | 10.00 |  9.42 |  9.35  |  -0.20   |  -0.59  | 24.1 |  0.10 | -0.49
 ESO486-021               | 050319.7-252523 |  9 | 10.00 |  8.74 |  8.47  |  -1.33   |  -1.48  | 23.8 |  0.77 |  0.17
 NGC1800                  | 050625.7-315715 |  9 |  8.00 |  9.04 |  8.13  |  -1.26   |  -1.25  | 23.2 | -1.68 | -1.46
 UGCA105                  | 051415.1+623451 |  8 |  3.39 |  9.14 |  8.65  |  -1.07   |  -1.23  | 23.6 |  0.25 |  1.47
 HIPASS J0517-32          | 051721.6-324535 |  9 |  8.00 |  7.80 |  7.76  |  -2.27   |         | 23.4 | -0.53 | -0.22
 KKH30                    | 051742.0+813727 | 10 |  4.50 |  6.68 |        |  -4.13   | <-4.77  | 25.5 | -0.63 | -1.64
 LMC                      | 052334.6-694522 |  9 |  0.05 |  9.42 |  8.66  |          |  -0.52  | 23.4 |  3.51 |  1.74
 UGC03303                 | 052459.5+043018 |  8 |  7.14 |  8.75 |  8.52  |          |  -1.11  | 25.9 | -2.16 | -0.57
 ESO553-046               | 052705.7-204041 |  9 |  6.70 |  8.17 |  7.46  |  -1.61   |  -1.25  | 23.3 | -2.14 |      
 KK49                     | 054141.5+064054 |  9 |  5.15 |  8.66 |  7.73  |          |  -1.19  | 23.7 | -2.13 | -1.86
 GALFA-Dw4                | 054544.8+104616 | 10 |  7.22 |  7.76 |  7.37  |          |         | 23.8 | -2.23 |      
 A0554+07                 | 055736.7+072931 | 10 |  5.50 |  7.39 |  7.30  |          |  -2.91  | 24.9 | -1.42 | -0.59
 KKH34                    | 055941.2+732539 | 10 |  4.61 |  7.17 |  6.76  |  -3.91   |  -3.90  | 25.0 | -0.65 | -1.76
 ESO364-029               | 060545.4-330454 |  9 |  9.04 |  9.12 |  8.53  |          |  -1.37  | 24.9 | -0.69 |  0.90
 HIPASS J0607-34          | 060719.7-341216 |  9 |  9.64 |  8.69 |  8.32  |          |  -1.66  | 22.6 | -0.45 |  0.85
 NGC2188                  | 061009.5-340622 |  8 |  8.39 |  9.37 |  8.72  |          |  -0.83  | 23.8 | -1.33 | -0.13
 ESO121-020               | 061554.5-574335 | 10 |  6.08 |  7.78 |  7.94  |  -2.33   |         | 23.6 | -0.63 | -2.18
 LV J0616-5745            | 061609.2-574555 | 10 |  6.00 |  7.07 |  7.36  |  -2.91   |         | 23.5 |  0.08 | -1.09
 WHI B0619-07             | 062213.8-075016 |  8 |  8.40 |  9.45 |  8.94  |          |  -1.45  | 22.8 |  1.53 |  0.83
 N2146sat                 | 062413.2+775753 | -1 |  4.50 |  7.42 |        |  -4.37   | <-4.73  | 25.7 | -0.48 | -1.96
 ESO489-056               | 062617.0-261556 | 10 |  6.31 |  7.68 |  7.36  |          |  -2.55  | 23.4 | -1.23 | -1.13
 HIPASS J0630+08          | 063009.2+082116 | 10 |  5.13 |       |  7.48  |          |  -4.26  |      | -2.15 | -1.86
 UGC03476                 | 063029.2+331807 | 10 |  7.01 |  7.96 |  8.15  |          |  -1.85  | 24.8 | -2.15 |      
 ESO490-017               | 063756.6-255959 | 10 |  6.34 |  8.13 |  7.90  |          |  -1.70  | 23.6 | -1.68 | -1.57
 CGMW1-260                | 063800.1-150122 |  8 | 10.80 |  9.44 |  8.71  |          |  -1.24  | 23.6 | -1.18 |      
 KK55                     | 063932.9-404313 | 10 |  9.38 |  7.91 |  8.04  |          |         | 23.7 | -1.83 | -0.53
 Carina                   | 064136.7-505758 | -3 |  0.10 |  6.54 | <3.64  |  -7.58   |         | 26.7 |  2.57 |  1.75
 IC2171                   | 064427.3-175557 |  8 |  9.90 |  9.05 |  8.38  |          |  -1.14  | 24.0 |  1.58 |  0.62
 Pictor II                | 064443.2-595400 | -2 |  0.05 |  4.13 |        |          |         | 28.5 |  4.26 |  1.75
 NGC2283                  | 064552.7-181237 |  6 | 10.00 |  9.84 |  9.44  |          |  -0.12  | 23.3 |  1.32 | -0.04
 KKSG9                    | 064656.9-175629 |  9 | 10.00 |  8.72 |  8.64  |          |  -1.87  | 22.3 |  2.45 |  0.65
 KKH37                    | 064745.8+800726 | 10 |  3.44 |  6.90 |  6.71  |  -3.49   |  -3.84  | 25.1 | -0.04 |  1.70
 KKH38                    | 064754.9+473050 | 10 | 10.20 |  7.47 |  8.19  |          |  -2.50  | 26.5 | -2.04 |      
 UGC03600                 | 065540.0+390542 |  8 | 10.19 |  8.05 |  8.07  |  -1.96   |  -2.44  | 25.9 | -2.03 |      
 FG202                    | 070517.1-583114 | 10 |  5.30 |  7.92 |  8.34  |          |  -2.13  | 24.7 | -2.03 | -2.18
 HIPASS J0705-20          | 070545.0-205930 |  0 |  7.23 |       |  8.21  |          |  -3.18  |      | -0.73 |  0.86
 ESO558-011               | 070656.8-220226 |  8 |  8.40 |  9.14 |  8.07  |          |  -1.61  | 23.3 | -1.31 |  0.02
 UGC03755                 | 071351.8+103119 | 10 |  7.69 |  8.43 |  8.28  |  -1.71   |  -1.81  | 23.8 | -2.27 | -2.32
 UGC03817                 | 072244.5+450630 | 10 |  8.55 |  8.43 |  8.17  |  -2.17   |  -2.20  | 25.5 | -1.69 |      
 DDO043                   | 072817.2+404613 | 10 | 10.47 |  8.13 |  8.38  |  -1.71   |  -1.90  | 24.3 | -1.54 | -0.78
 NGC2366                  | 072854.6+691219 | 10 |  3.28 |  8.70 |  8.63  |  -1.12   |  -0.95  | 24.4 |  0.83 |  1.91
 ESO059-001               | 073119.3-681110 |  9 |  4.63 |  8.17 |  8.00  |          |  -2.15  | 23.9 | -1.66 | -0.51
 DDO044                   | 073411.3+665310 | -3 |  3.21 |  7.78 | <6.02  |  -5.07   |  -5.19  | 26.4 |  2.27 |  1.90
 AGC174585                | 073610.3+095911 | 10 |  7.73 |  6.94 |  6.89  |          |  -3.38  | 24.4 | -2.09 | -0.49
 NGC2403                  | 073651.4+653558 |  6 |  3.19 |  9.86 |  9.26  |  -0.08   |  -0.15  | 24.2 |  0.20 |  1.88
 DDO046                   | 074125.8+400645 | 10 | 10.38 |  8.47 |  8.58  |  -1.50   |  -2.00  | 24.1 | -1.51 | -0.18
 DDO047                   | 074155.0+164802 |  8 |  8.17 |  8.74 |  8.82  |  -1.30   |  -1.74  | 25.5 | -0.69 | -0.76
 KK65                     | 074231.2+163340 | 10 |  7.98 |  8.11 |  7.70  |  -2.33   |  -1.87  | 24.1 | -0.06 | -0.38
 MADCASH J0742+65dw       | 074238.9+652502 | -2 |  3.39 |  5.86 | <4.83  | <-5.26   |         | 26.7 |  0.99 |  1.91
 KKH40                    | 074656.4+511746 | 10 |  9.25 |  7.65 |  7.72  |  -2.23   |  -2.41  | 24.2 | -1.28 | -1.07
 CGCG 262-028             | 074732.1+511129 |  9 |  9.80 |  8.18 |  8.13  |  -1.42   |  -1.39  | 23.2 | -1.33 | -1.60
 AGC174605                | 075021.7+074740 | 10 |  9.59 |  7.06 |  7.16  | <-4.38   |  -3.56  | 24.2 | -2.12 |      
 UGC04115                 | 075701.8+142327 | 10 |  7.87 |  8.26 |  8.35  |  -1.66   |  -1.81  | 25.1 | -1.72 | -0.42
 HIPASS J0801-21          | 080125.4-215951 | 10 |  6.34 |  7.36 |  7.54  |          | <-3.59  | 23.7 | -1.54 |      
 HolmII                   | 081904.0+704251 |  9 |  3.47 |  9.20 |  8.63  |  -1.04   |  -1.15  | 24.4 |  0.71 |  1.91
 ESO006-001               | 081923.3-850844 |  9 |  6.70 |  7.81 | <6.70  |          |         | 23.5 | -1.95 |      
 KDG052                   | 082356.0+710146 | 10 |  3.42 |  6.93 |  7.02  |  -3.06   |  -5.23  | 23.3 |  1.98 |  1.91
 KUG 0821+321             | 082505.0+320105 |  9 |  8.27 |  7.41 |  7.28  |          |         | 24.0 | -0.93 | -2.12
 CGMW2-3473               | 082512.9-280825 |  9 |  7.40 |  8.31 |  7.78  |          |         | 22.7 | -1.32 |  0.31
 DDO052                   | 082828.5+415124 | 10 |  9.86 |  8.36 |  8.28  |  -1.91   |  -2.43  | 25.0 | -0.82 | -0.21
 LV J0831+4104            | 083141.2+410454 |  9 |  7.90 |  7.02 |  6.40  |  -3.26   |         | 23.6 | -1.26 | -2.33
 DDO053                   | 083406.5+661045 | 10 |  3.68 |  7.34 |  7.64  |  -2.20   |  -2.13  | 24.6 |  0.81 |  1.91
 ESO495-021               | 083615.2-262434 |  9 |  8.24 |  9.56 |  8.28  |          |  -0.20  | 22.3 | -1.11 | -0.57
 UGC04483                 | 083703.0+694631 | 10 |  3.58 |  7.09 |  7.61  |  -2.40   |  -2.38  | 24.1 |  1.01 |  1.91
 AGC181604                | 083948.7+314052 | 10 |  7.66 |  7.13 |  7.56  |  -2.71   |         | 25.3 | -1.19 | -1.85
 LV J0843+4025            | 084338.0+402547 |  9 |  7.80 |  6.92 |  6.43  |  -2.99   |         | 24.0 | -1.24 | -2.24
 ESO496-010               | 084906.0-261912 |  9 |  8.59 |  8.43 |  7.76  |  -2.12   |         | 23.3 | -0.62 |  0.31
 AGC182595                | 085112.1+275248 |  9 |  8.47 |  7.30 |  6.95  |  -2.92   |  -2.91  | 23.5 | -0.78 | -2.49
 UMa II                   | 085130.0+630748 | -2 |  0.03 |  4.18 | <1.91  |  -8.84   | <-9.16  | 30.2 |  3.87 |  1.75
 NGC2683                  | 085240.9+332502 |  3 |  9.82 | 10.81 |  9.14  |  -0.02   |  -0.10  | 23.3 | -0.05 | -1.17
 KK69                     | 085250.7+334752 | 10 |  9.16 |  7.27 |  7.66  |  -3.53   |  -3.57  | 26.6 |  0.39 |  1.56
 LV 0853+3318             | 085326.8+331819 | 10 |  9.82 |  6.49 |        |  -3.56   |  -3.16  | 25.7 |  4.27 |  1.56
 N2683dw2                 | 085420.5+331458 | -2 |  9.82 |  7.14 |        | <-4.34   |         | 26.2 |  3.38 |  1.55
 KK70                     | 085522.0+333333 | -3 |  9.29 |  7.86 | <6.99  | <-4.38   |  -4.32  | 24.8 |  0.65 |  1.55
 KSP-DW1                  | 085652.2-245805 | -1 |  9.82 |  7.80 |        | <-3.81   |         | 24.7 |  0.69 |  1.56
 KSP-DW3                  | 085825.5-244455 | -2 |  9.82 |  8.22 |        | <-3.55   |         | 22.7 |  0.61 |  1.56
 KSP-DW4                  | 085829.5-250618 | 10 |  9.82 |  7.72 |        | <-3.54   |         | 24.0 |  0.89 |  1.56
 LV J0859+3923            | 085946.9+392306 |  9 |  9.40 |  7.34 |  7.10  |  -2.88   |         | 23.8 | -0.29 | -1.29
 LSBC D564-08             | 090254.0+200431 | 10 |  8.83 |  7.03 |  7.54  |  -2.83   | <-4.40  | 25.7 | -0.25 | -1.39
 KSP-DW6                  | 090402.4-225652 | -2 |  9.82 |  6.99 |        | <-3.72   |         | 27.4 |  1.07 |  1.66
 KKH46                    | 090836.6+051732 | 10 |  6.70 |  7.16 |  7.44  |  -2.67   |  -2.60  | 24.5 | -1.65 |      
 KSP-DW11                 | 090853.3-230833 |  9 |  9.82 |  7.16 |        | <-3.96   |         | 25.6 |  1.79 |  1.66
 LSBC D634-03             | 090853.5+143455 | 10 |  9.59 |  7.28 |  6.70  |  -3.57   | <-4.42  | 24.4 | -0.76 |      
 KSP-DW12                 | 090906.4-235358 | 10 |  9.82 |  6.18 |        | <-3.78   |         | 24.9 |  2.45 |  1.66
 KK71                     | 090910.9-232204 | 10 |  9.80 |  7.46 | <7.03  |  -3.10   |         | 23.9 |  2.03 |  1.66
 DDO056                   | 090946.6-230033 | 10 | 10.91 |  8.50 |  7.96  |          |  -2.03  | 24.1 | -0.32 |  0.98
 KSP-DW13                 | 091000.0-241019 | -2 |  9.82 |  7.86 |        | <-3.85   |         | 25.2 |  2.96 |  1.66
 KSP-DW14                 | 091025.0-240130 | -2 |  9.82 |  7.84 |        | <-3.89   |         | 25.3 |  3.15 |  1.66
 KSP-DW15                 | 091110.7-242441 | -2 |  9.82 |  7.83 |        | <-3.96   |         | 25.4 |  3.48 |  1.66
 KSP-DW16                 | 091126.9-230844 |  9 |  9.82 |  6.66 |        |          |         | 24.8 |  2.07 |  1.66
 KSP-DW17                 | 091136.2-233000 | -1 |  9.82 |  8.38 |        | <-3.96   |         | 23.5 |  2.61 |  1.66
 KSP-DW18                 | 091142.2-241329 |  9 |  9.82 |  6.58 |        |  -3.71   |         | 24.8 |  4.60 |  1.66
 KK72                     | 091142.3-235856 | -3 |  9.80 |  7.83 | <7.03  |  -4.12   |         | 25.1 |  3.90 |  1.66
 NGC2784 dw01             | 091218.5-241240 | -3 |  9.80 |  8.41 | <7.03  | <-3.75   |         | 25.3 |  5.01 |  1.66
 NGC2784                  | 091219.4-241018 | -2 |  9.82 | 10.80 |        |  -1.21   |  -1.06  | 23.1 |  3.08 |  1.02
 KK73                     | 091229.3-241428 | -1 |  9.80 |  9.08 | <7.03  |  -2.85   |         | 23.5 |  4.80 |  1.65
 LV J0913+1937            | 091339.0+193708 | 10 |  8.90 |  7.27 |  7.07  |  -2.75   |  -2.90  | 24.5 |  0.26 |  1.57
 KK74                     | 091432.4-233326 | -1 |  9.82 |  8.52 |        | <-4.06   |         | 24.3 |  2.43 |  1.66
 KSP-DW20                 | 091440.5-241510 | -2 |  9.82 |  7.45 |        | <-3.96   |         | 25.8 |  2.93 |  1.66
 KSP-DW21                 | 091508.4-250258 | -2 |  9.82 |  6.45 |        | <-3.96   |         | 25.4 |  2.02 |  1.66
 AGC198507                | 091525.8+252510 |  9 |  8.90 |  6.77 |  7.10  |  -3.20   |         | 23.6 |  0.06 |  1.57
 KSP-DW23                 | 091601.6-233623 | -2 |  9.82 |  6.32 |        | <-4.09   |         | 26.0 |  2.11 |  1.66
 UGC04879                 | 091602.2+525024 |  9 |  1.37 |  6.99 |  5.99  |  -3.28   |  -4.33  | 24.9 | -0.67 | -2.39
 KSP-DW24                 | 091608.5-234317 | 10 |  9.82 |  6.58 |        | <-4.04   |         | 25.0 |  2.16 |  1.66
 HIPASS J0916-23b         | 091658.0-231647 | 10 | 10.30 |  8.47 |  7.51  |  -2.16   |  -2.66  | 22.4 |  1.53 |  1.66
 KSP-DW28                 | 091743.4-232937 | -1 |  9.82 |  7.93 |        |  -3.89   |         | 24.8 |  1.69 |  1.66
 NGC2835                  | 091752.9-222119 |  5 | 10.30 | 10.19 |  9.34  |  0.02    |  0.22   | 23.9 |  0.46 |  1.57
 NGC2787                  | 091918.6+691212 |  1 |  7.48 | 10.19 |  8.43  |  -2.34   |  -2.21  | 22.3 | -1.67 | -0.54
 LSBC D565-06             | 091929.4+213612 | 10 |  9.29 |  7.34 |  6.76  |  -3.38   | <-4.75  | 24.7 |  0.46 |  1.57
 KSP-DW30                 | 092013.2-235602 | 10 |  9.82 |  6.65 |        |  -3.64   |         | 25.3 |  1.35 |  1.66
 KJ78                     | 092036.4+494031 | 10 |  7.08 |  6.58 |        |  -3.20   |  -3.79  | 25.1 | -1.20 | -1.21
 DDO062                   | 092127.5-223002 |  8 | 10.86 |  8.71 |  9.15  |  -1.42   |  -1.61  | 24.9 | -0.07 |  0.97
 AGC198508                | 092257.0+245648 | 10 | 10.40 |  7.23 |  6.97  |  -2.40   |  -2.47  | 24.2 | -0.82 |      
 ESO565-003               | 092309.9-201003 | 10 |  7.52 |  7.90 |  7.32  |  -2.26   |  -2.42  | 23.3 | -1.31 |      
 MCG +09-16-010           | 092317.0+515823 |  8 |  7.35 |  7.63 |        |  -2.42   |  -2.70  | 24.6 | -1.04 | -1.40
 UGC04998                 | 092512.1+682259 |  9 |  8.24 |  8.71 |  7.04  |  -2.55   |  -2.74  | 24.7 | -0.44 |  0.94
 LV J0926+3343            | 092609.4+334304 |  8 | 10.30 |  7.29 |  7.80  |  -2.39   |  -2.74  | 25.9 | -0.51 | -1.31
 NGC2915                  | 092611.5-763735 |  9 |  4.29 |  8.74 |  8.64  |  -1.16   |  -1.31  | 22.5 | -1.09 | -1.09
 [CKT2009]d0926+70        | 092627.9+703024 | 10 |  3.40 |  6.11 | <5.52  |  -4.30   | <-5.25  | 25.1 |  1.37 |  1.91
 KDG056                   | 093012.9+195930 | 10 |  8.90 |  7.42 |  7.17  |  -3.00   |  -4.42  | 24.7 |  1.68 |  1.57
 NGC2903-HI-1             | 093039.9+214325 | 10 |  8.90 |  6.92 |  6.42  |  -3.54   |  -2.93  | 23.9 |  3.32 |  1.57
 NGC2903                  | 093209.6+213002 |  4 |  8.87 | 10.82 |  9.44  |  0.16    |  0.28   | 23.0 |  1.68 | -0.75
 ESO373-007               | 093245.4-331444 | 10 |  8.30 |  7.76 |  7.69  |  -2.73   |         | 25.2 |  0.82 |  0.39
 UGC05086                 | 093248.9+212754 | -3 |  8.90 |  8.36 |        | <-4.41   |  -4.59  | 24.9 |  4.13 |  1.56
 [CKT2009]d0934+70        | 093403.7+701257 | -3 |  3.02 |  6.64 |        |  -4.32   | <-5.07  | 26.4 |  0.46 |  1.91
 LeoT                     | 093453.4+170305 | 10 |  0.42 |  4.94 |  5.63  |  -5.69   | <-5.92  | 26.6 |  0.72 |  1.72
 LV J0935-1348            | 093521.6-134852 |  9 |  9.06 |  7.60 | <7.29  |  -2.58   |         | 23.2 | -0.68 |      
 [CKT2009]d0939+71        | 093915.9+711842 | 10 |  3.65 |  5.60 |        |  -5.79   | <-5.48  | 25.8 |  2.24 |  1.91
 LV J0939-2507            | 093935.0-250735 | 10 |  6.15 |  7.73 |  6.99  |          |  -2.46  | 22.9 | -1.85 | -2.04
 KUG 0937+480             | 094019.6+474638 |  9 |  7.88 |  7.27 |        |  -2.71   |  -3.04  | 25.2 | -0.75 | -0.78
 KDG058                   | 094027.0+000233 | 10 | 10.00 |  7.47 |        |  -3.04   |  -4.34  | 24.8 | -0.72 | -2.44
 HolmI                    | 094032.3+711111 | 10 |  4.02 |  8.05 |  8.05  |  -1.85   |  -2.21  | 25.4 |  1.31 |  1.89
 UGC05186                 | 094259.8+331552 | 10 |  8.30 |  7.61 |  7.38  |  -2.69   |  -4.01  | 25.4 | -0.97 | -3.10
 AGC198691                | 094332.4+332658 | 10 |  8.00 |  6.15 |  6.90  |  -3.41   |  -3.27  | 24.1 | -1.05 | -0.75
 LV J0944-2254            | 094420.1-225458 |  9 |  6.05 |  7.22 | <6.94  |          |         | 22.8 | -1.58 | -1.52
 [CKT2009]d0944+69        | 094422.5+691240 | -3 |  3.84 |  5.88 |        | <-4.94   | <-5.08  | 26.0 |  2.42 |  1.89
 [CKT2009]d0944+71        | 094434.4+712857 | -1 |  3.47 |  7.41 | <5.51  |  -5.72   | <-5.13  | 25.0 |  1.77 |  1.91
 IC0559                   | 094443.9+093655 |  9 |  9.40 |  8.25 |  8.00  |  -1.85   |  -2.12  | 24.1 | -1.06 | -3.29
 F8D1                     | 094447.1+672619 | -3 |  3.75 |  7.98 | <6.20  | <-4.96   |  -4.40  | 25.9 |  2.60 |  1.91
 UGC05209                 | 094504.2+321418 | 10 | 10.19 |  7.88 |  7.53  |  -2.44   |  -2.96  | 24.2 | -1.03 | -1.59
 FM1                      | 094510.0+684554 | -3 |  3.78 |  7.23 | <6.21  | <-5.02   |  -4.95  | 25.8 |  2.89 |  1.91
 RKK1610                  | 094524.8-480829 | 10 |  9.35 |  8.27 |  8.15  |          |         | 24.2 | -1.36 |      
 NGC2976                  | 094715.6+675449 |  7 |  3.66 |  9.44 |  8.05  |  -1.33   |  -1.06  | 23.2 |  3.05 |  1.90
 Antlia B                 | 094856.1-255924 | 10 |  1.29 |  6.09 |  5.45  |          |         | 26.2 |  0.84 | -0.56
 KK77                     | 095010.0+673024 | -3 |  3.80 |  7.84 | <6.21  | <-4.78   |  -4.95  | 26.6 |  2.46 |  1.89
 KK78                     | 095019.6+312724 | 10 |  7.10 |  6.92 |  7.35  |  -2.88   |  -3.14  | 24.3 |  2.76 | -0.80
 DDO064                   | 095022.4+312915 | 10 |  7.11 |  8.04 |  8.24  |  -1.49   |  -1.67  | 24.7 |  1.63 | -0.99
 NGC3037                  | 095124.0-270040 |  8 |  8.10 |  8.69 |  8.31  |  -1.43   |  -1.27  | 22.6 | -1.22 | -1.31
 BK3N                     | 095348.5+685809 | 10 |  4.17 |  6.12 |  7.29  |  -3.49   |  -5.23  | 24.7 |  0.96 |  1.90
 KKSG15                   | 095510.5-061612 | 10 |  9.70 |  8.24 |  7.77  |  -2.31   |  -2.77  | 24.1 |  0.92 |  1.71
 [CKT2009]d0955+70        | 095513.6+702429 | -3 |  3.45 |  6.48 |        | <-4.85   | <-5.24  | 25.6 |  1.95 |  1.91
 MESSIER081               | 095533.5+690400 |  3 |  3.70 | 10.95 |  9.46  |  0.04    |  0.00   | 22.9 |  2.73 |  1.51
 JKB83                    | 095549.6+691957 | 10 |  3.70 |  5.35 |        |  -4.24   |  -3.52  | 24.4 |  5.27 |  1.91
 MESSIER082               | 095553.9+694057 |  8 |  3.61 | 10.59 |  8.97  |  -0.94   |  0.21   | 22.3 |  3.08 |  1.78
 LV J0956-0929            | 095637.6-092911 |  9 |  9.38 |  7.95 |  6.87  |  -2.70   |  -2.81  | 24.2 |  0.76 |  1.72
 KDG061                   | 095702.7+683530 | -1 |  3.66 |  8.11 |        |  -4.82   | <-4.67  | 24.4 |  3.98 |  1.91
 KDG61em                  | 095707.5+683554 | 10 |  3.70 |  5.98 |        |  -3.79   |  -3.18  | 23.5 |  4.48 |  1.91
 PGC154449                | 095708.9-091548 |  9 |  9.70 |  7.90 | <7.31  |  -2.40   |         | 24.1 |  1.10 |  1.72
 ClumpI                   | 095721.2+684255 | 10 |  3.60 |  5.57 |        | <-5.07   | <-4.88  | 24.5 |  3.23 |  1.91
 A0952+69                 | 095729.0+691620 | 10 |  3.93 |  6.87 |  7.02  |  -2.96   |  -3.21  | 26.5 |  1.90 |  1.90
 HolmIX                   | 095732.4+690235 | 10 |  3.85 |  7.75 |  8.45  |  -2.03   |  -2.84  | 25.1 |  2.77 |  1.89
 PGC28789                 | 095800.9+471928 |  8 |  7.08 |  7.68 |        |  -2.45   |         | 25.3 | -1.31 | -1.28
 AGC718245                | 095816.2+210520 | 10 |  7.35 |  7.30 |  6.79  |  -2.98   |         | 24.6 | -0.88 |      
 [CKT2009]d0958+66        | 095848.5+665059 |  9 |  3.82 |  7.12 |  5.87  |  -3.38   |  -4.27  | 24.1 |  2.14 |  1.89
 AGC198712                | 095910.3+360223 | 10 |  7.06 |  6.60 |  6.78  |  -3.22   |         | 24.2 | -1.50 | -1.16
 LeoA                     | 095926.4+304447 | 10 |  0.74 |  6.86 |  6.97  |  -3.29   |  -4.10  | 25.3 | -0.03 |  1.35
 [CKT2009]d0959+68        | 095933.1+683925 | 10 |  4.27 |  6.44 |        |  -3.65   |  -4.04  | 25.9 |  0.72 |  1.90
 KKSG16                   | 095947.5-092036 | -3 |  9.70 |  7.85 | <7.03  | <-4.21   |         | 26.2 |  1.33 |  1.72
 SexB                     | 100000.1+051956 | 10 |  1.43 |  7.83 |  7.71  |  -2.37   |  -2.88  | 24.3 | -0.88 | -0.62
 KKH57                    | 100016.0+631106 | -3 |  3.68 |  6.97 | <5.46  | <-5.22   |  -5.02  | 25.4 |  1.24 |  1.89
 LV J1000+5022            | 100025.5+502245 |  9 |  7.97 |  7.24 |        |          |  -2.89  | 24.5 | -0.79 | -0.81
 LV J1000+3032            | 100036.5+303210 | 10 |  7.10 |  6.76 |  6.33  |  -3.39   |  -3.88  | 23.9 | -1.26 | -0.80
 ClumpIII                 | 100040.4+683937 | 10 |  3.60 |  5.57 |        | <-5.07   |  -4.18  | 23.3 |  3.07 |  1.91
 MCG -01-26-009           | 100133.6-063130 | 10 |  9.70 |  7.85 |  7.71  |  -2.32   |  -2.31  | 24.9 |  1.77 |  1.72
 KKSG17                   | 100138.4-081456 | 10 |  9.70 |  8.17 |  7.72  |  -2.42   |  -3.11  | 24.9 |  2.25 |  1.71
 UGCA193                  | 100236.2-060043 |  7 |  9.70 |  8.50 |  8.55  |  -1.45   |  -1.87  | 25.7 |  1.52 |  1.71
 NGC3109                  | 100307.2-260936 |  8 |  1.34 |  8.58 |  8.38  |  -1.37   |  -1.76  | 25.0 | -0.33 | -1.22
 NGC3077                  | 100321.0+684402 |  9 |  3.85 |  9.57 |  8.80  |  -1.48   |  -1.06  | 23.1 |  2.33 |  1.88
 GARLAND                  | 100342.0+684136 | 10 |  3.82 |  6.81 | <7.54  |  -2.64   |  -2.17  | 28.2 |  2.95 |  1.89
 Antlia                   | 100404.0-271955 | 10 |  1.37 |  6.50 |  5.95  |  -3.52   |         | 26.1 |  1.75 | -0.57
 BK5N                     | 100440.3+681520 | -3 |  3.70 |  7.18 |        |  -5.40   |  -5.13  | 25.5 |  3.36 |  1.89
 UGC05427                 | 100441.0+292159 |  8 |  7.69 |  8.21 |  7.54  |  -1.93   |  -2.26  | 24.1 | -1.02 | -0.35
 KDG063                   | 100507.3+663318 | -3 |  3.65 |  7.84 |  6.95  | <-4.98   |  -4.14  | 25.9 |  2.23 |  1.91
 NGC3115                  | 100514.0-074307 | -1 |  9.68 | 10.95 |  8.75  |  -1.14   | <-4.00  | 22.5 |  2.35 |  0.23
 UGC05423                 | 100530.6+702152 | 10 |  8.87 |  8.42 |  7.86  |  -1.95   |  -1.85  | 23.0 | -0.52 | -0.44
 d1005+68                 | 100531.8+681420 | -2 |  3.98 |  5.92 |        | <-5.05   |         | 26.9 |  1.58 |  1.90
 KDG065                   | 100534.4-074457 | -3 |  9.70 |  8.39 |        |  -4.49   |         | 25.1 |  4.91 |  1.71
 KKSG18                   | 100541.6-075853 | -1 |  9.70 |  9.27 |        |  -2.83   |         | 23.0 |  3.86 |  1.71
 [CKT2009]d1006+67        | 100646.2+671204 | -3 |  3.61 |  6.31 |        | <-5.06   | <-5.33  | 25.7 |  2.37 |  1.91
 KDG064                   | 100701.9+674939 | -3 |  3.75 |  7.99 |        |  -5.51   |  -4.44  | 25.4 |  2.77 |  1.89
 Segue 1                  | 100703.2+160425 | -3 |  0.02 |  3.24 | <1.12  |          |         | 29.0 |  4.27 |  1.75
 UGC05456                 | 100719.7+102144 |  9 | 10.52 |  8.71 |  8.26  |  -1.16   |  -1.26  | 23.4 | -0.89 |      
 IKN                      | 100805.9+682357 | -3 |  3.75 |  7.60 | <6.20  | <-5.07   |  -4.91  | 27.2 |  2.98 |  1.89
 LeoI                     | 100826.9+121829 | -1 |  0.26 |  7.38 | <3.58  |          |         | 24.7 |  1.31 |  1.73
 AGC208477                | 100919.8+275644 |  9 |  6.92 |  6.61 |  6.60  |  -3.29   |         | 23.7 | -1.30 | -0.80
 [CKT2009]d1009+70        | 100934.9+703255 | -1 |  9.00 |  7.90 |        |  -3.29   | <-4.36  | 25.6 |  0.00 | -0.76
 SexA                     | 101100.8-044134 | 10 |  1.45 |  7.57 |  7.90  |  -1.92   |  -2.33  | 24.2 | -0.89 | -0.59
 UGC05497                 | 101248.4+640627 |  9 |  3.73 |  7.19 |  6.02  |  -3.22   | >-3.65  | 23.9 |  1.38 |  1.89
 SexDSph                  | 101303.0-013652 | -3 |  0.09 |  6.42 | <4.01  |  -7.77   |         | 27.2 |  2.69 |  1.75
 [CKT2009]d1014+68        | 101455.8+684527 | -1 |  3.84 |  6.12 | <5.69  |  -4.73   | <-5.08  | 25.2 |  2.21 |  1.90
 [CKT2009]d1015+69        | 101506.9+690215 | -1 |  4.07 |  6.06 |        |  -5.39   | <-5.19  | 26.0 |  1.20 |  1.90
 LV J1017+2922            | 101726.5+292211 |  9 |  5.21 |  7.10 |  6.74  |          |         | 24.2 | -1.59 |      
 PGC30114                 | 101843.0+460244 |  8 |  8.05 |  7.89 |        |  -1.88   |         | 25.1 | -1.08 | -1.26
 UGC05571                 | 101942.4+520356 |  9 |  8.24 |  7.49 |  8.09  |  -2.24   |         | 25.5 | -0.88 | -1.27
 HIJASS J1021+6842        | 102100.2+684200 | 11 |  3.70 |       |  7.51  |          |  -4.13  |      |  2.46 |  1.89
 HS117                    | 102125.2+710658 | 10 |  3.96 |  6.72 |  5.01  |  -4.32   |  -4.82  | 26.5 |  1.42 |  1.90
 LV J1021+0054            | 102138.9+005400 | 10 |  6.78 |  7.01 |  7.12  |  -2.78   |         | 24.1 | -1.53 | -2.90
 LeoP                     | 102145.1+180517 | 10 |  1.73 |  5.89 |  5.73  |          |  -4.21  | 24.4 | -1.12 | -1.24
 KKSG19                   | 102428.3-122557 | 10 |  6.21 |  7.24 |  7.37  | <-4.60   |         | 24.4 | -1.67 |      
 NGC3239                  | 102504.9+170949 |  8 |  7.90 |  9.52 |  8.89  |  -0.40   |  -0.45  | 23.6 | -1.05 | -0.92
 DDO078                   | 102627.9+673924 | -3 |  3.48 |  7.48 |        |  -4.82   |  -5.07  | 26.6 |  1.58 |  1.89
 IC2574                   | 102822.4+682458 |  8 |  3.93 |  9.33 |  9.04  |  -0.80   |  -1.00  | 24.8 |  1.53 |  1.90
 LV J1028+4240            | 102833.0+424008 | 10 |  7.55 |  7.06 |        |  -2.67   |         | 24.4 | -1.30 | -1.30
 [CKT2009]d1028+70        | 102839.7+701401 | 10 |  3.84 |  7.01 |  6.12  |  -3.21   |  -3.64  | 24.0 |  1.81 |  1.90
 AGC749315                | 102906.4+265438 |  9 | 11.00 |  6.73 |  6.99  |  -3.04   |  -3.91  | 22.9 | -1.04 | -0.33
 DDO082                   | 103035.0+703710 |  9 |  3.93 |  8.39 |  6.46  |  -2.60   |  -2.56  | 24.6 |  1.46 |  1.90
 LV J1030+0607            | 103044.3+060738 | 10 |  7.80 |  7.36 |  7.16  |  -2.73   |  -3.22  | 24.6 | -1.06 |      
 AGC205156                | 103052.9+122648 |  9 | 10.43 |  6.90 |  6.86  |  -3.28   |         | 23.2 |  0.31 |  1.90
 AGC731457                | 103155.8+280133 | 10 | 10.52 |  7.62 |  7.21  |  -2.32   |  -2.68  | 23.2 | -0.64 | -0.82
 NGC3274                  | 103217.1+274007 |  7 |  7.98 |  8.83 |  8.76  |  -0.94   |  -1.06  | 23.4 | -1.03 | -1.05
 BK6N                     | 103431.9+660042 | -3 |  3.31 |  7.25 |        | <-5.34   |  -5.12  | 25.7 |  0.92 |  1.89
 UMa I                    | 103448.8+515606 | -3 |  0.10 |  4.87 | <3.80  | <-8.36   | <-8.28  | 30.0 |  2.54 |  1.75
 AGC202248                | 103456.1+112932 | 10 | 10.40 |  7.32 |  7.18  |  -2.79   |         | 23.9 |  0.70 |  1.90
 PGC2277751               | 103512.1+461412 |  9 |  7.25 |  7.05 |        |  -3.15   |         | 24.3 | -1.14 | -1.11
 ESO501-023               | 103523.2-244515 |  8 |  7.00 |  8.88 |  8.53  |  -1.20   |         | 24.4 | -1.16 |      
 LeG03                    | 103548.8+082847 |  8 | 10.40 |  7.51 |  7.69  |          |         | 25.6 |  0.19 |  1.81
 KUG 1033+366B            | 103617.6+362531 |  9 |  8.10 |  7.30 |        |  -2.74   |  -2.78  | 24.4 | -0.87 | -0.59
 NGC3299                  | 103623.8+124227 |  8 | 10.40 |  8.96 |  8.07  |  -1.63   |  -1.42  | 23.7 |  0.80 |  1.90
 DDO083                   | 103643.3+313248 | 10 | 10.90 |  8.03 |  8.56  |  -1.59   |  -1.86  | 25.4 | -1.28 | -1.26
 AGC205165                | 103704.8+152015 |  9 | 10.40 |  7.79 |  6.87  |  -2.62   |         | 24.2 |  0.24 |  1.90
 AGC200499                | 103808.0+102251 |  9 | 10.40 |  8.73 |  8.29  |          |  -1.98  | 22.5 |  0.87 |  1.90
 AGC208397                | 103858.1+035227 | 10 | 10.20 |  6.46 |  7.01  |  -3.42   |         | 24.3 | -0.40 |  0.23
 UGC05797                 | 103925.2+014307 |  9 | 10.42 |  8.63 |  8.00  |  -1.92   |  -2.14  | 23.3 | -0.21 |  0.58
 LeG04                    | 103940.2+124406 | 10 | 10.40 |  6.85 | <6.93  | <-4.29   |         | 25.8 |  1.86 |  2.10
 LeG05                    | 103943.3+123804 | 10 | 10.40 |  7.62 |  6.31  |  -3.39   |         | 24.2 |  1.25 |  2.10
 LeG06                    | 103955.7+135428 | 10 | 10.40 |  7.03 |  6.85  |  -3.55   | <-4.31  | 25.8 |  0.81 |  1.90
 AGC208399                | 104010.7+045432 | 10 | 10.10 |  6.51 |  7.41  | <-4.32   | <-3.41  | 26.8 | -0.48 | -0.59
 UGC05812                 | 104056.6+122819 |  8 | 10.40 |  8.23 |  7.60  |  -2.26   |         | 24.8 |  1.50 |  2.10
 [CKT2009]d1041+70        | 104116.8+700903 | 10 |  3.70 |  5.66 | <5.23  | <-5.06   | <-5.07  | 25.7 |  1.71 |  1.90
 FS04                     | 104200.3+122006 |  8 | 10.40 |  8.15 |  7.46  |  -2.56   |         | 24.2 |  1.77 |  2.10
 LeG09                    | 104234.6+120902 | -2 | 10.40 |  7.63 | <7.09  | <-4.30   |         | 26.3 |  1.99 |  2.10
 DDO084                   | 104241.9+342656 |  8 |  8.11 |  8.67 |  8.79  |  -0.97   |  -1.25  | 25.5 | -1.02 | -1.95
 N3344dw1                 | 104244.0+250130 | 10 |  9.82 |  6.29 |        | <-4.33   |         | 25.9 |  3.74 |  1.08
 ESO376-016               | 104327.1-370233 | 10 |  6.92 |  7.82 |  8.04  |          |         | 23.2 | -0.64 | -1.08
 NGC3344                  | 104330.2+245525 |  4 |  9.82 | 10.33 |  9.44  |  -0.13   |  -0.08  | 23.3 | -0.29 | -1.22
 LeG10                    | 104355.4+120807 | 10 | 10.40 |  6.65 | <7.09  |  -4.47   |         | 23.8 |  2.43 |  2.10
 NGC3351                  | 104357.7+114213 |  3 |  9.95 | 10.65 |  8.94  |  -0.33   |  -0.18  | 23.2 |  0.81 |  1.87
 LeG11                    | 104402.1+153520 | 10 | 10.40 |  6.82 | <7.25  | <-4.28   |         | 25.0 |  0.84 |  1.90
 LeG12                    | 104407.8+113159 | 10 | 10.40 |  6.94 | <7.41  |  -3.51   |         | 23.7 |  2.53 |  2.10
 AGC205445                | 104435.3+135623 | -1 | 10.40 |  8.48 |        |  -3.77   |         | 23.8 |  1.98 |  2.14
 LeG13                    | 104457.6+115458 | 10 | 10.40 |  7.35 |  6.75  |  -3.00   | <-3.60  | 24.0 |  3.08 |  2.16
 LeG14                    | 104614.4+125736 | -3 | 10.40 |  7.55 | <7.06  | <-4.31   |         | 25.1 |  1.90 |  2.20
 KK93                     | 104624.8+140130 | -3 | 10.40 |  7.84 | <7.09  | <-4.29   |         | 25.4 |  3.04 |  2.14
 LeG16                    | 104630.0+114521 | -2 | 10.40 |  7.43 |        | <-4.30   |         | 24.9 |  4.51 |  2.20
 LeG17                    | 104641.5+121935 | -1 | 10.40 |  8.23 |  7.50  |          |         | 24.3 |  2.94 |  2.20
 NGC3368                  | 104645.8+114911 |  3 | 10.42 | 10.83 |  9.18  |  -0.54   |  -0.36  | 23.1 |  1.10 |  2.00
 LeG18                    | 104653.3+124440 | 10 | 10.40 |  6.77 |  7.15  |  -4.37   |         | 27.0 |  3.23 |  2.20
 LeG19                    | 104654.8+124717 | -1 | 10.40 |  7.91 |        | <-4.43   | <-4.30  | 24.2 |  2.12 |  2.20
 KK94                     | 104657.3+125954 | 10 | 10.40 |  7.34 |  7.69  |  -4.33   |         | 24.8 |  2.31 |  2.20
 LeG21                    | 104700.8+125735 | 10 | 10.40 |  6.90 |  7.09  |  -4.17   |         | 24.1 |  2.75 |  2.20
 DDO088                   | 104722.3+140413 |  9 |  7.73 |  8.33 |  7.87  |  -1.96   |  -2.22  | 24.6 | -0.45 |  0.27
 ESO318-013               | 104741.9-385115 |  8 |  6.92 |  8.18 |  8.06  |  -2.05   |         | 24.5 | -0.69 | -1.43
 NGC3377                  | 104742.4+135908 | -2 | 10.42 | 10.38 |        |  -2.29   |  -1.79  | 23.4 |  1.27 |  2.10
 NGC3384                  | 104816.9+123745 | -1 |  9.42 | 10.56 |        |          | <-4.37  | 23.0 |  0.39 |  1.41
 PGC032348                | 104853.7+140728 | -1 | 10.40 |  8.62 | <7.01  | <-4.25   |         | 24.5 |  3.02 |  2.14
 Willman1                 | 104921.0+510300 | -2 |  0.04 |  3.72 | <2.96  |  -8.51   |         | 27.4 |  3.70 |  1.75
 DDO087                   | 104936.5+653150 | 10 |  7.45 |  8.31 |  8.24  |  -2.01   |  -2.48  | 24.7 | -1.04 |      
 LeG22                    | 104937.1+112106 | 10 | 10.40 |  7.14 |        | <-4.29   |         | 25.3 |  2.30 |  2.10
 MRK1265                  | 104940.4+225019 |  9 |  7.32 |  7.22 |  7.13  |  -2.43   |         | 23.2 | -1.00 | -1.66
 AGC740112                | 104955.4+230406 | -1 |  7.02 |  7.59 |  6.69  |  -5.00   |         | 24.3 | -1.10 | -2.04
 LeG23                    | 105009.1+132901 | 10 | 10.40 |  6.70 |        |  -3.69   |         | 23.9 |  1.95 |  2.20
 KK96                     | 105027.1+122139 | -3 | 10.40 |  7.71 |        |  -4.37   |         | 25.8 |  2.02 |  2.20
 LeG26                    | 105121.1+125057 | -2 | 10.40 |  8.27 | <7.41  |  -3.76   |         | 24.7 |  1.54 |  2.20
 AGC205540                | 105131.4+140653 | 10 | 10.40 |  7.14 | <7.53  |  -4.65   |         | 24.0 |  1.71 |  2.14
 KKH65                    | 105159.1+282145 | -2 | 10.00 |  8.02 |        | <-4.36   |         | 24.8 | -0.18 |  1.08
 AGC205544                | 105204.8+150150 | -1 | 10.40 |  8.18 | <7.41  | <-4.32   |         | 23.9 |  1.11 |  1.96
 LV J1052+3628            | 105205.5+362836 | 10 |  9.20 |  7.04 |        |  -2.93   |  -3.48  | 24.7 |  3.38 |  0.43
 UGC05983                 | 105217.5+363536 | 10 |  9.20 |  7.80 |        |  -3.39   |         | 24.8 |  4.91 |  0.43
 AGC202456                | 105219.5+110236 | -1 | 10.40 |  8.55 | <7.41  | <-4.31   |         | 24.1 |  1.50 |  2.10
 LeG27                    | 105220.1+144226 | -2 | 10.40 |  7.58 |        |  -3.92   |         | 25.0 |  1.25 |  1.96
 NGC3432                  | 105231.1+363708 |  8 |  9.20 |  9.64 |  9.52  |  0.00    |  -0.25  | 23.0 |  3.07 | -0.61
 LV J1052+3639            | 105240.8+363954 | 10 |  9.20 |  7.88 |        |  -2.01   |         | 25.4 |  4.67 |  0.42
 KDG073                   | 105257.1+693245 | 10 |  3.91 |  6.60 |  6.56  |  -3.56   |  -4.72  | 26.1 |  1.19 |  1.90
 LeG28                    | 105300.7+102245 | 10 | 10.40 |  7.01 |        | <-4.30   |         | 26.0 |  1.12 |  1.90
 UGC06014                 | 105342.7+094341 |  9 | 10.40 |  8.36 |  7.80  |  -1.96   |         | 23.9 |  0.80 |  1.90
 LSBC D640-12             | 105557.1+122020 | 10 | 10.40 |  6.96 |  6.41  |  -3.80   |         | 25.2 |  1.00 |  2.18
 LSBC D640-13             | 105614.0+120037 | 10 | 10.40 |  7.56 |  7.63  |  -2.29   |         | 24.2 |  0.99 |  2.03
 HS1053+3624              | 105640.4+360828 | 10 |  9.20 |  7.11 |  7.71  |  -2.54   |         | 24.8 |  1.21 |  0.42
 ESO215-009               | 105730.2-481044 | 10 |  5.47 |  7.78 |  8.85  |  -2.69   |         | 25.6 | -1.37 |      
 VV747                    | 105747.0+361539 | 10 |  9.20 |  8.02 |        |  -1.85   |         | 24.2 |  0.92 |  0.41
 LSBC D640-14             | 105810.5+115957 | -2 | 10.40 |  7.61 |        |  -4.30   |         | 25.5 |  0.75 |  1.97
 LeG33                    | 110045.2+141020 | 10 | 10.40 |  6.88 |        |  -4.64   |         | 24.8 |  1.09 |  1.97
 LSBC D640-08             | 110052.1+135251 | -3 | 10.40 |  8.23 |        |  -4.59   |         | 25.1 |  0.28 |  1.97
 CGCG 066-109             | 110426.5+114518 | 10 | 10.30 |  7.82 |  7.64  |  -2.24   |  -2.45  | 24.8 |  0.17 |  2.13
 KKSG20                   | 110440.6+000330 | 10 | 10.70 |  7.37 |  6.18  |  -3.88   |         | 24.6 |  3.89 |  1.85
 MRK0036                  | 110458.5+290822 |  9 |  8.02 |  7.52 |  7.37  |  -1.67   |  -1.37  | 23.3 | -0.01 |  0.75
 UGC06145                 | 110535.0-015149 | 10 | 10.70 |  7.83 |  7.97  |  -2.35   | <-3.07  | 25.6 |  1.52 |  1.84
 NGC3521sat               | 110540.7+000715 | -1 | 10.70 |  8.62 |        | <-4.19   |         | 26.7 |  4.70 |  1.85
 NGC3521                  | 110548.6-000209 |  4 | 10.70 | 11.09 |  9.65  |  0.12    |  0.50   | 22.8 |  2.23 | -0.23
 KKSG22                   | 110607.7-012655 | 10 | 10.70 |  7.11 | <7.11  | <-4.21   |         | 25.2 |  1.86 |  1.84
 NGC3556                  | 111131.0+554026 |  6 |  9.90 | 10.52 |  9.42  |  0.10    |  -0.04  | 21.8 | -1.21 | -0.29
 DDO092                   | 111326.1+533542 |  9 |  9.90 |  8.02 |  8.32  |  -1.61   |  -1.76  | 24.9 |  0.88 |  1.28
 LeoII                    | 111329.2+220917 | -3 |  0.25 |  6.72 | <3.44  |  -7.29   |         | 26.6 |  1.40 |  1.73
 NGC3593                  | 111435.9+124907 |  1 | 10.80 | 10.43 |  8.33  |  -1.55   |  -0.55  | 23.8 | -0.20 | -0.06
 AGC202256                | 111445.0+123851 | 10 | 11.00 |  7.69 |  7.25  |  -2.74   |         | 23.2 |  1.55 |  1.19
 AGC740666                | 111521.4+191432 |  9 |  7.78 |  7.26 |  6.86  |          |         | 24.3 |  0.39 | -0.04
 IC2684                   | 111701.0+130559 | 10 | 10.30 |  7.87 |  7.16  |  -2.83   |         | 24.2 |  0.64 |  1.77
 NGC3621                  | 111816.1-324842 |  7 |  6.64 | 10.34 |  9.62  |  0.10    |  0.25   | 23.5 | -1.70 | -2.03
 AGC215354                | 111915.9+141725 |  9 | 10.42 |  7.37 | <7.41  |  -3.45   |         | 24.4 |  0.41 |  1.77
 PGC034671                | 111948.6+554322 |  9 |  9.90 |  7.67 |        |  -2.81   |         | 24.5 |  1.64 |  1.28
 NGC3627                  | 112015.0+125929 |  4 |  8.32 | 10.82 |  8.83  |  0.00    |  0.17   | 22.6 |  0.15 |  1.57
 AGC213436                | 112224.0+125846 | -1 | 10.30 |  8.34 |        |  -3.98   |         | 23.9 |  0.65 |  1.75
 KKH67                    | 112303.5+211937 | -2 | 10.00 |  7.63 |        | <-4.34   |         | 26.2 | -0.50 |  0.40
 IC2787                   | 112319.1+133747 |  9 | 10.30 |  8.05 |  7.27  |          | <-4.57  | 24.4 |  0.66 |  1.77
 IC2791                   | 112337.6+125345 |  9 | 10.30 |  7.56 |  6.70  |  -3.12   |         | 24.2 |  1.14 |  1.75
 UGC06456                 | 112800.6+785929 | 10 |  4.63 |  7.66 |  7.82  |  -1.89   |  -1.79  | 23.6 | -0.31 |  0.40
 AGC213091                | 112934.6+104835 | 10 |  8.22 |  6.75 | <6.96  |  -4.02   |         | 25.7 |  0.86 |  1.57
 KDG078                   | 112954.0+522414 | -1 |  9.90 |  8.29 |  6.83  | <-4.37   | <-4.36  | 24.6 | -0.04 |  1.32
 KKH68                    | 113053.3+140846 | 10 |  8.50 |  7.06 |  7.52  |  -2.85   |         | 25.3 |  0.89 |  1.87
 LeoV                     | 113109.6+021312 | -3 |  0.18 |  4.46 | <2.59  | <-7.83   |         | 29.2 |  1.84 |  1.73
 HIPASS J1131-31          | 113135.2-314020 | 10 |  6.70 |  7.22 |  7.33  |          |         | 25.4 |  0.72 |  1.09
 LeoIV                    | 113257.0-003200 | -3 |  0.16 |  4.63 | <2.78  |  -7.86   | <-7.16  | 29.8 |  1.99 |  1.73
 HIPASS J1133-32          | 113311.0-325743 | 10 |  5.60 |  7.34 |  7.32  |          |         | 23.3 | -0.73 | -1.30
 UGC06541                 | 113329.1+491417 | 10 |  4.23 |  7.83 |  7.04  |  -2.11   |  -1.98  | 24.2 | -0.64 |  0.47
 KKH69                    | 113453.3+110112 | 10 |  7.40 |  6.99 |  7.31  |  -2.77   |         | 25.3 | -0.23 | -2.22
 NGC3738                  | 113548.6+543122 |  9 |  5.30 |  8.92 |  8.06  |  -1.26   |  -1.37  | 23.1 | -1.01 | -0.83
 NGC3741                  | 113606.4+451707 |  9 |  3.22 |  7.43 |  7.93  |  -2.26   |  -2.39  | 23.8 | -0.69 | -0.14
 Crater                   | 113615.8-105240 | -3 |  0.17 |  5.05 | <4.11  | <-7.89   |         | 24.8 |  1.90 |  1.73
 ESO320-014               | 113753.4-391314 | 10 |  6.00 |  7.73 |  7.32  |  -2.70   |         | 24.8 | -0.68 | -1.60
 [KK98] 108               | 114003.6+462843 | 10 |  8.00 |  7.01 |        |  -4.10   |         | 25.7 | -0.01 |  1.74
 UGC06757                 | 114659.1+612006 | 10 |  4.61 |  7.12 |        |  -3.02   |         | 25.0 | -0.41 |  0.48
 KK109                    | 114711.2+434019 | 10 |  4.51 |  6.35 |  6.54  |  -4.12   |  -5.39  | 24.9 | -0.32 |  1.41
 LV J1149+1715            | 114905.6+171521 |  9 |  7.11 |  6.73 | <6.68  |  -4.21   |         | 24.0 | -0.78 | -1.41
 Crater 2                 | 114914.4-182447 | -3 |  0.12 |  5.82 |        |          |         | 30.9 |  2.39 |  1.73
 KKH73                    | 115006.4+554700 | 10 |  9.00 |  7.26 |  6.98  | <-4.48   | <-4.23  | 25.1 | -0.76 | -1.18
 DDO099                   | 115053.0+385250 | 10 |  2.65 |  7.42 |  7.75  |  -2.28   |  -2.64  | 25.3 | -0.62 | -0.14
 Grapes                   | 115205.6+544732 | 10 |  5.58 |  6.36 |        |          |  -5.22  | 24.2 | -0.73 |  0.52
 PGC3401153               | 115352.4+512938 |  9 |  7.79 |  7.05 |        |  -3.06   |         | 24.2 |  0.25 |  1.74
 AGC215145                | 115412.5+122606 | 10 |  8.20 |  6.52 |  7.38  | <-4.52   |         | 26.1 | -0.38 |  0.27
 ESO379-007               | 115443.0-333329 | 10 |  5.45 |  7.35 |  7.54  |          |  -3.62  | 24.9 | -1.04 | -1.30
 PGC4561602               | 115504.2+282053 | -2 |  6.25 |  7.49 |        |  -4.41   |         | 24.5 | -1.16 | -1.21
 KDG81                    | 115514.3+440900 | 10 |  9.66 |  7.80 |  7.33  |  -2.57   |         | 24.4 |  0.14 |  1.24
 NGC3990                  | 115735.6+552731 | -1 | 10.30 |  9.52 |        |          | <-4.10  | 23.1 | -0.70 | -0.18
 LV J1157+56sat           | 115752.9+563650 | 10 |  8.95 |  5.86 |        |  -4.44   | <-3.38  | 24.9 | -0.89 | -1.09
 LV J1157+5638            | 115754.2+563817 | 10 |  8.75 |  7.33 |        |  -2.67   | >-2.15  | 24.1 | -0.80 | -1.38
 LV J1158+1535            | 115840.4+153534 | 10 |  6.27 |  6.66 | <6.97  |  -3.72   |         | 24.2 | -1.27 | -1.57
 BTS76                    | 115844.1+273506 | 10 |  5.57 |  6.82 |        |  -3.88   |  -3.68  | 24.8 | -1.17 | -1.35
 ESO572-034               | 115858.1-190148 |  9 | 10.52 |  8.76 |  8.30  |          |         | 23.4 | -0.77 |      
 Virgo I                  | 120009.6-004048 | -2 |  0.09 |  3.03 |        |          |         | 30.5 |  2.78 |  1.73
 LV J1203+4739            | 120300.0+473915 | 10 |  7.49 |  7.15 |        |  -2.84   |         | 25.6 |  1.17 |  1.75
 LV J1203+3257            | 120310.9+325722 |  8 |  7.55 |  7.46 |        |  -3.79   |         | 25.1 | -0.57 |  0.24
 NGC4068                  | 120402.4+523519 |  9 |  4.39 |  8.30 |  8.08  |  -1.65   |  -1.82  | 24.1 | -0.48 |  0.53
 ESO379-024               | 120456.7-354435 | 10 |  4.88 |  7.13 |  7.28  |          |         | 24.4 | -0.79 | -1.05
 KUG 1202+286             | 120523.3+282156 |  8 |  7.18 |  7.76 |  7.22  |  -2.34   |         | 23.5 | -0.65 |  0.21
 PGC4310323               | 120531.0+310434 |  7 |  7.41 |  7.17 |        |  -3.63   |         | 24.0 |  0.81 |  0.24
 PGC4560429               | 120633.5+303716 | -2 |  6.37 |  7.35 |        | <-4.76   |         | 24.1 | -0.86 | -0.84
 MAPS1206+31              | 120634.5+312033 |  8 |  7.43 |  7.81 |        |  -2.97   |         | 23.6 |  0.17 |  1.32
 LV J1207+3133            | 120750.0+313308 |  8 |  7.31 |  7.12 |  6.87  |  -3.51   |         | 25.1 | -0.39 |  1.32
 NGC4136                  | 120917.7+295539 |  5 |  7.90 |  9.39 |  8.67  |  -0.80   |  -1.02  | 23.2 | -0.64 | -0.06
 MCG +06-27-017           | 120956.4+362607 |  9 |  4.85 |  7.89 |        |  -2.71   |  -3.71  | 23.9 | -0.22 |  1.47
 NGC4144                  | 120959.3+462726 |  7 |  6.89 |  9.25 |  8.71  |  -0.81   |  -0.92  | 24.1 |  0.25 |  1.68
 N4258dwC                 | 121026.8+464449 | -2 |  7.66 |  7.15 |        | <-4.60   |         | 24.7 |  2.01 |  1.76
 NGC4163                  | 121208.9+361010 |  9 |  2.99 |  7.92 |  7.17  |  -2.40   |  -2.96  | 23.9 |  1.08 | -0.14
 [KK98] 125               | 121241.9+685538 | 10 |  8.00 |  7.13 |        |  -4.17   |         | 25.6 | -1.45 | -0.21
 NGC4190                  | 121344.6+363800 |  9 |  2.83 |  7.90 |  7.47  |  -2.22   |  -2.42  | 23.7 |  1.72 | -0.14
 ESO321-014               | 121349.6-381353 | 10 |  3.33 |  7.29 |  7.25  |  -2.74   |  -3.06  | 24.3 |  0.00 |  1.86
 UGC07242                 | 121407.4+660532 | 10 |  5.45 |  7.92 |  7.69  |  -2.17   |  -2.75  | 23.6 | -0.40 |  0.47
 VCC0114                  | 121435.2+054038 | 10 |  8.20 |  7.64 |  7.53  |  -2.78   |         | 23.6 |  0.33 |  0.80
 KDG090                   | 121457.9+361308 | -2 |  2.98 |  7.59 |        | <-5.40   |  -5.10  | 25.4 |  1.41 | -0.13
 UGC7257                  | 121503.0+355731 |  8 |  8.80 |  8.30 |  8.32  |  -1.31   |  -1.32  | 23.5 | -0.68 | -0.39
 NGC4204                  | 121514.4+203931 |  7 |  8.00 |  9.12 |  8.57  |  -1.11   |  -1.05  | 24.6 | -0.08 |  1.50
 NGC4214                  | 121538.9+361939 |  8 |  2.88 |  8.98 |  8.46  |  -0.90   |  -0.85  | 23.4 |  0.65 | -0.63
 MCG +09-20-131           | 121546.7+522315 | 10 |  4.61 |  7.50 |  7.37  |  -2.53   |  -3.84  | 23.9 | -0.43 |  0.61
 LV J1215+4732            | 121551.1+473256 | 10 |  7.66 |  6.44 |        | <-4.61   |         | 25.8 |  3.29 |  1.76
 VCC0169                  | 121556.2+093857 | 10 |  9.40 |  7.15 |  8.04  |  -3.69   |         | 25.9 |  0.03 |  1.41
 IC3077                   | 121556.3+142559 |  9 |  9.10 |  8.16 |  6.97  |  -3.31   |  -2.87  | 24.8 |  0.12 |  1.70
 UGC07298                 | 121628.6+521338 | 10 |  4.19 |  7.24 |  7.27  |  -2.88   |  -4.25  | 24.1 | -0.35 |  1.37
 NGC4236                  | 121643.3+692756 |  8 |  4.41 |  9.61 |  9.14  |  -0.40   |  -0.61  | 24.9 | -0.16 |  0.18
 LV J1217+4703            | 121710.1+470349 | 10 |  7.66 |  6.65 | <6.42  |  -4.90   | <-4.61  | 24.5 |  3.81 |  1.76
 UGC07320                 | 121728.5+444841 | 10 |  9.20 |  8.04 |  7.54  |  -2.61   |         | 24.3 | -0.20 |  1.33
 NGC4244                  | 121729.9+374827 |  6 |  4.31 |  9.52 |  9.19  |  -0.50   |  -0.90  | 25.0 |  0.36 |  1.41
 NGC4242                  | 121730.2+453710 |  7 |  7.90 |  9.47 |  8.70  |  -0.92   |  -1.05  | 23.8 |  1.38 |  1.76
 LV J1217+3231            | 121732.0+323157 |  9 |  5.93 |  6.54 |        |  -3.70   |         | 25.9 | -1.02 |  0.39
 KKH78                    | 121744.5+332043 | 10 |  4.70 |  6.54 |        |  -4.95   | <-4.96  | 24.5 |  0.94 |  1.47
 NGC4248                  | 121749.9+472433 |  8 |  7.40 |  8.82 |  7.79  |  -2.22   |  -1.92  | 24.3 |  1.73 |  1.70
 LV J1218+4655            | 121811.1+465501 |  8 |  7.66 |  7.42 |        |  -2.75   |  -3.86  | 25.1 |  3.74 |  1.77
 KDG098                   | 121829.4+283845 | -1 |  9.00 |  8.30 |        |  -4.11   |         | 24.5 |  0.55 |  1.55
 PGC4555586               | 121831.5+300340 | -1 |  8.22 |  8.01 |        |  -3.91   |         | 24.6 |  0.02 |  1.26
 IC3104                   | 121846.1-794334 |  9 |  2.36 |  8.41 |  6.94  |          |  -2.34  | 24.2 | -1.12 |      
 BTS116                   | 121857.3+283311 | -3 |  3.96 |  7.80 |        | <-5.13   |         | 24.4 | -0.36 |  1.32
 NGC4258                  | 121857.5+471814 |  4 |  7.66 | 10.92 |  9.62  |  0.40    |  0.44   | 23.2 |  1.82 |  1.01
 KK132                    | 121906.5+474351 | -1 |  7.66 |  7.35 |        |  -5.18   |         | 24.9 |  3.68 |  1.76
 KDG101                   | 121909.1+470523 | -1 |  7.28 |  8.41 |        |  -4.49   |  -3.92  | 24.8 |  1.22 |  1.70
 PGC039646                | 121915.6+061738 |  9 |  5.15 |  7.44 |  6.57  |  -3.08   |  -3.22  | 24.1 | -1.13 | -1.24
 KK133                    | 121932.8+432311 | 10 |  8.23 |  7.03 |  6.88  |  -3.11   |         | 24.6 |  0.26 |  1.85
 KK134                    | 121933.8+472706 | -3 |  7.66 |  7.95 |        |  -4.31   |         | 23.4 |  4.80 |  1.76
 KK135                    | 121934.7+580234 | 10 |  4.46 |  6.32 |  5.79  |  -3.36   |         | 25.8 | -0.58 |  0.48
 d1219+4705               | 121936.8+470533 | -3 |  7.66 |  7.32 |        | <-4.57   |         | 24.5 |  4.44 |  1.77
 PGC213976                | 121943.6+293932 | -2 |  7.56 |  7.88 |        |  -4.34   |         | 24.3 | -0.11 |  1.33
 VCC0381                  | 121954.1+063957 | 10 |  8.51 |  7.45 |  7.66  |  -2.82   |         | 24.7 |  1.05 |  1.15
 [KKH2011]S11             | 122030.1+472925 | -3 |  7.66 |  6.55 |        |  -4.37   |         | 26.3 |  4.06 |  1.76
 NGC4288                  | 122038.1+461730 |  7 |  8.05 |  8.61 |  8.61  |  -1.12   |  -1.25  | 23.6 |  1.08 |  1.77
 KK136                    | 122040.6+470003 | -3 |  7.66 |  7.75 |        |          | <-4.31  | 24.4 |  3.70 |  1.77
 CVnHI                    | 122043.4+461233 | 11 |  7.66 |       |  6.58  |  -5.15   |         |      |  2.41 |  1.77
 VCC0429                  | 122043.9+143752 |  9 |  7.10 |  7.13 |  6.57  |  -3.13   |         | 24.8 | -0.93 |  0.52
 KUG 1218+387             | 122054.9+382549 |  9 |  8.03 |  7.93 |  7.73  |  -2.12   |  -2.71  | 24.3 | -0.36 |  0.44
 d1220+4649               | 122055.0+464945 | -3 |  7.66 |  6.99 |        |  -4.83   |         | 25.0 |  3.29 |  1.77
 DDO120                   | 122115.0+454841 |  9 |  7.28 |  8.73 |  8.04  |  -1.94   |  -4.14  | 24.0 |  1.06 |  1.70
 PGC1853813               | 122116.6+290221 | -2 |  8.04 |  7.60 |        |  -3.76   |         | 23.5 | -0.41 |  0.46
 KDG104                   | 122127.9+150128 | 10 |  9.40 |  7.50 |  7.06  |  -3.38   |         | 25.0 |  0.44 |  1.75
 Hydra II                 | 122142.1-315907 | -2 |  0.13 |  4.58 | <2.31  | <-7.99   |         | 28.0 |  2.24 |  1.73
 KDG105                   | 122143.0+375914 | 10 |  7.60 |  7.37 |  7.35  |  -3.30   |         | 24.8 | -0.32 |  1.34
 UGC7427                  | 122155.0+350305 | 10 |  9.70 |  7.89 |  7.76  |          |  -2.17  | 24.6 |  0.05 |  1.41
 KK138                    | 122158.4+281434 | 10 |  6.30 |  6.41 | <6.25  | <-4.75   | <-4.66  | 25.3 | -0.78 | -0.82
 KKSG27                   | 122205.7-094801 |  9 |  6.64 |  6.88 |  7.36  |  -2.76   |         | 26.1 | -1.07 |      
 GR34                     | 122207.6+154757 | 10 |  9.29 |  7.85 |  6.97  |  -2.82   |  -3.45  | 24.3 |  0.29 |  1.69
 PGC4323538               | 122216.7+305324 | -1 |  7.49 |  7.89 |        | <-4.63   |         | 23.8 |  0.19 |  1.33
 VCC0565                  | 122238.5+060052 | 10 |  9.60 |  7.91 |  7.06  |  -2.85   |         | 23.2 | -0.34 |  1.34
 KK141                    | 122252.7+334943 | 10 |  7.78 |  7.05 |  7.20  |  -2.67   |  -2.82  | 24.1 | -0.02 |  1.33
 PGC40195                 | 122309.7+292059 | -2 |  7.18 |  7.90 |        |  -4.01   |         | 24.4 |  0.04 |  1.32
 BTS132                   | 122346.2+473932 | -3 |  7.66 |  7.39 |        |  -4.83   |         | 24.9 |  2.74 |  1.76
 BTS133                   | 122407.6+375935 | 10 |  8.99 |  7.05 |  7.51  |  -2.71   |         | 24.8 | -0.03 |  1.11
 PGC5059199               | 122409.9+261352 | 10 |  3.37 |  5.44 |  6.25  |          |         | 23.6 | -0.70 | -0.15
 N4258dwB                 | 122410.9+470723 | -2 |  7.66 |  7.42 |        | <-4.61   |         | 25.1 |  2.71 |  1.77
 UGC07485                 | 122422.2+210936 |  9 |  7.94 |  8.12 |  7.12  |  -2.51   |         | 23.7 | -0.10 |  1.51
 KK144                    | 122527.9+282857 | 10 |  6.15 |  7.27 |  7.86  |  -2.47   |  -3.26  | 25.3 | -0.87 |  0.39
 VCC0841                  | 122547.0+145707 |  9 |  7.90 |  7.90 |  7.01  |  -2.91   |         | 24.2 |  0.18 |  1.60
 NGC4395                  | 122549.8+333246 |  8 |  4.76 |  9.47 |  9.08  |  -0.47   |  -0.75  | 24.8 | -0.12 |  1.45
 DDO123                   | 122608.1+581921 |  8 | 10.50 |  8.62 |  8.88  |          | >-1.80  | 25.3 | -1.25 |  0.30
 UGCA281                  | 122616.0+482931 | 10 |  5.70 |  7.82 |  7.77  |  -1.78   |  -1.29  | 23.8 | -0.92 | -0.17
 SBS 1224+533             | 122652.6+530619 |  9 |  5.35 |  7.30 |        |  -2.65   | >-3.00  | 24.2 | -0.86 |  0.52
 ComaI                    | 122658.4+235442 | -3 |  0.04 |  4.24 | <1.63  | <-9.11   |         | 28.4 |  3.68 |  1.75
 DDO126                   | 122705.1+370833 | 10 |  4.97 |  8.09 |  8.03  |  -1.85   |  -2.06  | 25.0 | -0.02 |  1.47
 DDO125                   | 122741.8+432938 |  9 |  2.61 |  8.06 |  7.44  |  -2.32   |  -2.84  | 24.4 | -0.94 | -0.14
 UGC07584                 | 122802.9+223522 |  9 |  9.20 |  7.74 |  7.78  |  -2.10   |  -2.46  | 24.5 |  0.02 |  1.68
 KKH80                    | 122805.4+221727 | 10 |  7.43 |  7.31 |  7.08  |  -2.72   |  -4.08  | 25.0 | -0.70 |  0.31
 NGC4449                  | 122811.2+440540 |  8 |  4.27 |  9.68 |  8.65  |  -0.24   |  -0.20  | 22.6 |  0.76 |  1.40
 DDO127                   | 122828.5+371400 | 10 |  4.72 |  7.64 |  7.67  |  -2.29   |  -3.30  | 24.6 |  0.36 |  1.47
 UGC07596                 | 122833.9+083823 | 10 |  4.60 |  7.65 |  6.26  |  -3.21   |         | 24.4 | -0.68 | -1.32
 UGC07605                 | 122839.0+354305 | 10 |  4.74 |  7.71 |  7.38  |  -2.18   |  -2.56  | 24.2 |  0.69 |  1.48
 NGC4455                  | 122844.1+224921 |  7 |  8.40 |  8.95 |  8.62  |  -1.05   |  -1.20  | 23.8 |  0.10 |  1.62
 DDO129                   | 122844.2+431327 |  8 |  8.90 |  8.81 |  8.59  |  -1.22   |  -1.47  | 24.5 |  1.12 |  1.32
 LV J1228+4358            | 122844.9+435818 | -1 |  4.07 |  8.53 |        | <-5.13   | <-5.01  | 25.7 |  0.84 |  1.41
 NGC4460                  | 122845.8+445152 |  1 |  9.59 |  9.66 |  8.08  |  -1.47   |  -0.76  | 23.9 | -0.49 |  1.41
 KK149                    | 122852.3+421040 | 10 |  8.51 |  8.15 |  7.73  |  -2.26   |  -2.53  | 23.4 |  0.48 |  1.36
 UGC07639                 | 122953.0+473148 |  9 |  7.14 |  8.33 |  7.62  |  -1.97   |  -2.94  | 24.3 |  0.70 |  1.70
 UGC07636                 | 123001.0+075546 | 10 |  5.20 |  7.76 |  6.17  |  -3.35   |         | 23.2 | -1.00 | -1.39
 UGC07642                 | 123013.8+023730 |  9 | 10.00 |  8.15 |  7.73  |  -1.95   |  -2.19  | 23.8 |  1.17 |  1.81
 KK151                    | 123023.8+425405 |  9 |  6.56 |  7.60 |  7.30  |  -2.45   |  -2.97  | 24.6 | -0.33 |  0.33
 NGC4485                  | 123031.2+414200 |  8 |  8.91 |  8.99 |  8.94  |  -0.62   |  -0.70  | 22.6 |  5.39 |  1.16
 AGC229379                | 123034.0+231220 | 10 | 10.40 |  6.83 |  6.99  |  -3.92   |         | 24.4 | -0.88 |  0.07
 NGC4490                  | 123036.4+413837 |  7 |  8.91 | 10.28 |  9.59  |  0.08    |  0.28   | 22.0 |  4.10 |  0.63
 AGC724906                | 123056.0+263040 | 10 |  7.55 |  7.09 |  7.02  |  -3.18   |         | 23.9 | -0.29 |  1.34
 CGCG 014-054             | 123103.8+014033 |  9 |  9.60 |  8.01 |  7.70  |  -2.32   |         | 24.7 | -0.17 |  1.27
 MAPS1231+42              | 123109.0+420539 | 10 |  8.91 |  7.06 |  6.59  |  -3.01   |         | 24.0 |  2.75 |  1.18
 DDO131                   | 123158.6+294235 | 10 |  8.10 |  7.99 |  8.06  |  -1.94   |  -2.10  | 24.1 | -0.32 |  1.57
 UGC07678                 | 123200.4+394955 |  9 |  9.08 |  8.24 |  8.10  |  -1.50   |  -1.69  | 23.5 |  0.75 |  1.18
 UGC07690                 | 123226.9+424215 |  8 |  8.91 |  8.66 |  8.44  |  -1.17   |  -1.40  | 23.2 |  1.60 |  1.17
 AGC229089                | 123236.0+331325 |  9 |  6.73 |  7.29 |  7.13  |  -2.67   |         | 24.8 |  0.06 |  1.29
 NGC4517                  | 123245.5+000654 |  7 |  8.36 | 10.27 |  9.22  |  -0.68   |         | 23.6 | -0.67 |  0.79
 DDO133                   | 123253.0+313221 | 10 |  4.88 |  8.24 |  8.25  |  -1.73   |         | 24.8 |  0.38 |  1.43
 NGC4509                  | 123306.8+320530 |  9 | 10.10 |  8.72 |  7.98  |  -1.26   |  -1.21  | 22.5 |  0.81 |  1.30
 BTS142                   | 123307.4+380658 | 10 | 10.00 |  6.90 |  7.15  |  -3.27   |         | 24.6 | -0.71 | -0.19
 KDG155                   | 123308.0-003159 | 10 |  8.11 |  7.55 |  7.65  |  -3.52   |         | 25.4 |  1.04 |  1.10
 KK152                    | 123324.9+332105 | 10 |  6.90 |  7.44 |  7.54  |  -2.48   |  -3.02  | 25.0 |  0.41 |  1.29
 PGC041749                | 123352.7+393733 |  9 |  8.24 |  7.51 |  7.93  |  -2.11   |         | 24.8 | -0.28 |  1.17
 UGC7719                  | 123400.6+390110 |  8 |  9.20 |  8.21 |  8.22  |  -1.69   |  -1.77  | 25.4 |  0.18 |  1.10
 NGC4534                  | 123405.5+353106 |  8 |  9.80 |  8.82 |  9.00  |  -0.73   |  -0.96  | 24.1 | -0.13 |  1.30
 UGC7751                  | 123511.8+410339 |  9 |  7.90 |  7.49 |  7.58  |  -2.43   |         | 25.4 |  1.03 |  1.71
 LV J1235-1104            | 123539.4-110402 | 10 | 10.00 |  8.04 |  7.44  |  -1.80   |         | 22.4 |  1.27 |  2.07
 NGC4559                  | 123557.7+275735 |  6 |  8.91 | 10.20 |  9.52  |  0.19    |  0.14   | 23.5 |  0.67 |  0.94
 VCC1675                  | 123635.0+080317 |  9 |  7.50 |  8.22 |  6.77  |  -2.51   |         | 24.1 | -1.08 |  0.89
 IC3583                   | 123643.5+131534 |  9 |  9.51 |  8.80 |  8.02  |  -1.24   |  -1.63  | 24.0 |  0.67 |  1.53
 IC3591                   | 123703.0+065536 |  9 |  9.80 |  8.66 |  8.24  |  -1.58   |  -1.19  | 23.5 | -0.40 |  1.59
 AGC220847                | 123714.0+293751 |  9 |  9.18 |  7.72 |  7.26  |  -2.44   |         | 24.4 |  0.50 |  1.55
 KKSG29                   | 123714.1-102951 | 10 |  7.70 |  7.46 |  7.01  |  -2.91   |         | 25.8 | -0.45 | -0.29
 Arp211                   | 123721.3+384443 | 10 |  6.14 |  7.56 |  7.29  |  -1.98   |  -2.61  | 23.9 | -0.86 |  0.48
 VCC1713                  | 123729.1+044505 |  9 |  7.20 |  7.66 |  7.08  |  -2.60   |         | 23.2 | -0.63 |  0.44
 KKSG30                   | 123735.9-085202 | 10 |  9.10 |  7.71 |  7.29  |  -2.80   |         | 24.5 |  0.93 |  2.07
 VCC1725                  | 123741.2+083333 |  9 |  8.50 |  8.48 |  7.60  |  -1.66   |         | 23.8 | -0.35 |  1.34
 KKSG31                   | 123833.7-102925 | -3 |  9.55 |  7.88 | <7.01  | <-4.36   |         | 25.8 |  2.47 |  2.08
 UGCA292                  | 123840.0+324600 | 10 |  3.85 |  6.79 |  7.49  |  -2.53   |  -2.48  | 24.7 | -0.16 |  1.44
 N4594-DGSAT-3            | 123932.8-111338 | -3 |  9.55 |  7.39 | <7.01  | <-4.31   |         | 26.2 |  3.85 |  2.07
 UGC07827                 | 123938.9+444915 | 10 |  8.50 |  7.76 |  8.09  |  -2.08   |  -1.87  | 25.0 | -0.10 |  1.36
 Sombrero DwA             | 123951.5-112029 | -3 |  9.55 |  6.99 | <7.01  | <-4.31   |         | 25.3 |  4.33 |  2.07
 KKSG32                   | 123955.0-114448 | -3 |  9.55 |  7.60 | <7.01  |  -4.67   |         | 25.9 |  5.40 |  2.07
 NGC4594                  | 123959.1-113723 |  1 |  9.55 | 11.32 |  8.38  |  -0.51   |  -1.00  | 22.0 |  2.73 | -0.01
 NGC4605                  | 124000.3+613629 |  8 |  5.55 |  9.70 |  8.44  |  -0.77   |  -0.66  | 23.1 | -1.07 | -0.82
 AGC749241                | 124001.7+261919 | 10 |  5.62 |  6.46 |  6.75  |  -3.54   |         | 24.5 | -0.73 |  0.40
 dw1240-42                | 124002.0-422444 | -1 |  3.60 |  6.86 | <6.64  | <-5.03   |         | 25.4 |  0.74 |  1.88
 BTS146                   | 124002.1+380002 | 10 |  8.50 |  7.14 |  6.97  |  -3.44   |  -4.62  | 23.7 | -0.29 |  1.17
 SUCD1                    | 124003.1-114004 | -1 |  9.55 |  7.39 | <7.17  | <-4.43   |         | 22.0 |  6.66 |  2.07
 KKSG33                   | 124008.9-122153 | -3 |  9.55 |  7.59 | <7.01  | <-4.31   | <-3.42  | 25.6 |  3.08 |  2.07
 KDG178                   | 124010.0+323931 | 10 |  7.30 |  7.16 |  7.69  |  -2.64   |         | 25.9 |  2.97 |  1.29
 VCC1822                  | 124010.4+065049 | 10 |  8.10 |  7.54 |  7.07  |          |         | 24.5 | -0.70 |  1.30
 NGC4597                  | 124012.9-054757 |  8 | 10.10 |  9.48 |  9.12  |  -0.70   |  -0.75  | 24.5 |  0.19 | -0.04
 NGC4600                  | 124023.0+030704 |  0 |  9.29 |  9.33 | <7.27  |  -3.34   |  -1.92  | 23.3 | -0.13 |  1.29
 PGC4074723               | 124029.9+472204 | 10 |  4.08 |  6.23 |        |  -3.74   |         | 24.7 |  0.31 |  1.41
 HSC-9                    | 124053.0+321656 | -1 |  7.30 |  7.10 | <6.86  | <-4.65   |         | 25.9 |  3.08 |  1.29
 NGC 4631dw1              | 124057.0+324733 | 10 |  7.40 |  7.30 |        |  -4.23   |         | 27.1 |  2.97 |  1.29
 Sombrero DwB             | 124112.0-115333 | -3 |  9.55 |  7.20 | <7.01  | <-4.28   |         | 26.3 |  3.88 |  2.07
 KKSG34                   | 124118.9-115539 | -3 |  9.55 |  7.80 | <7.01  | <-4.28   |         | 25.7 |  3.74 |  2.07
 dw1241-32                | 124127.0-425345 | -1 |  3.60 |  6.41 | <6.64  | <-5.06   |         | 25.8 |  0.79 |  1.87
 NGC4618                  | 124132.8+410903 |  6 |  7.90 |  9.65 |  8.90  |  -0.51   |  -0.55  | 22.9 |  1.37 |  0.34
 AGC224291                | 124139.2+015017 |  9 |  8.28 |  7.63 |  6.96  |  -2.84   |         | 23.3 |  0.45 |  1.28
 LV J1241+3251            | 124147.3+325128 | 10 |  7.30 |  7.45 |  7.20  |  -2.44   |         | 24.4 |  3.17 |  1.29
 NGC4627                  | 124159.7+323425 | -3 |  7.30 |  9.50 |        |  -2.43   |  -4.24  | 22.9 |  3.56 |  1.25
 NGC 4631dw2              | 124206.8+323715 | 10 |  7.40 |  6.62 |        |  -4.48   |         | 26.9 |  3.29 |  1.29
 NGC4631                  | 124208.0+323229 |  7 |  7.35 | 10.49 |  9.72  |  0.76    |  -0.10  | 23.3 |  2.57 |  0.34
 N4625A                   | 124211.0+411510 | -1 |  7.90 |  7.34 |        | <-4.56   |         | 25.4 |  3.68 |  0.67
 IC3687                   | 124215.1+383007 | 10 |  4.57 |  8.19 |  7.90  |  -1.75   |  -1.89  | 25.9 |  1.20 |  1.48
 HSC-10                   | 124231.4+315809 | -1 |  7.30 |  6.86 | <6.86  | <-4.65   |         | 25.6 |  2.72 |  1.29
 NGC 4631dw3              | 124252.5+322735 | -2 |  7.40 |  6.84 |        | <-4.63   |         | 27.2 |  3.21 |  1.29
 PGC42772                 | 124307.1+322927 | 10 |  8.02 |  7.60 |  7.23  |  -2.32   |         | 23.1 |  0.05 |  1.30
 dw1243-42b               | 124311.0-422637 | 10 |  3.60 |  6.26 | <6.64  | <-5.13   |         | 23.4 |  4.38 |  1.88
 dw1243-42                | 124313.0-422748 | -1 |  3.60 |  6.68 | <6.64  | <-5.05   |         | 25.8 |  3.96 |  1.88
 BTS151                   | 124324.6+322856 | -2 |  7.30 |  7.75 |        | <-4.64   |         | 25.4 |  3.26 |  1.29
 LV J1243+3232            | 124344.6+323204 | -1 |  7.30 |  7.11 |        | <-4.64   |         | 25.3 |  3.14 |  1.29
 KDG192                   | 124345.0+535732 | 10 |  7.45 |  7.38 |  7.88  |  -2.42   |  -2.65  | 25.3 | -0.09 | -0.61
 LV J1243+4127            | 124355.7+412725 | 10 |  6.09 |  6.97 |  7.02  |  -3.33   |  -4.55  | 26.4 | -0.80 | -0.19
 KK160                    | 124357.4+433941 | 10 |  4.33 |  6.60 |  6.60  |  -4.43   |  -4.88  | 24.8 |  1.51 |  1.44
 NGC4656                  | 124357.6+321013 |  8 |  5.40 |  9.59 |  9.19  |  -0.01   |  -0.52  | 24.5 |  3.31 |  0.36
 NGC4656UV                | 124415.7+321700 | 10 |  5.40 |  8.54 |  7.27  |  -1.11   |         | 25.4 |  4.37 |  0.63
 [KK2000] 51              | 124421.5-425623 | 10 |  3.60 |  6.60 | <6.32  | <-5.01   |         | 24.4 |  0.87 |  1.88
 DDO143                   | 124425.1+342311 | 10 |  9.10 |  7.80 |  8.43  |  -1.60   |  -1.63  | 26.2 | -0.54 |  0.16
 UGCA294                  | 124438.1+282821 |  9 |  9.90 |  8.34 |  8.09  |  -1.57   | >-1.73  | 23.6 | -0.20 |  1.29
 ESO381-018               | 124442.7-355800 | 10 |  5.45 |  7.39 |  7.41  |          |         | 23.7 | -0.40 | -0.94
 IC3718                   | 124446.0+122105 |  8 |  6.80 |  8.22 |  7.13  |  -2.81   | <-2.74  | 24.5 | -1.24 |  0.45
 ESO381-020               | 124600.4-335017 | 10 |  5.47 |  7.95 |  8.37  |  -1.77   |  -1.75  | 25.1 | -0.33 | -0.68
 VCC2033                  | 124604.5+082835 |  9 |  9.80 |  8.32 |  7.01  |  -2.11   |         | 22.6 | -0.60 |  1.17
 VCC2037                  | 124615.3+101212 | 10 |  9.64 |  7.94 |  6.90  |  -2.33   |         | 24.7 | -0.47 |  1.41
 UGCA298                  | 124655.4+263351 |  9 | 11.00 |  8.43 |  7.29  |  -2.23   |         | 23.6 | -1.09 | -0.87
 UGC07950                 | 124656.4+513647 |  9 |  8.90 |  8.36 |  8.05  |  -1.41   |  -1.91  | 23.9 | -0.37 | -2.03
 DDO147                   | 124659.8+362835 | 10 |  3.01 |  7.19 |  7.47  |  -2.64   |  -3.31  | 24.5 | -0.60 | -0.10
 NGC4688                  | 124746.5+042010 |  6 |  6.70 |  8.50 |  8.52  |  -1.41   |         | 23.9 |  2.12 |  0.12
 KK164                    | 124759.6+042600 |  8 |  6.71 |  7.85 |  6.93  |  -2.43   |         | 24.1 |  2.78 |  0.16
 NGC4707                  | 124822.9+510953 | 10 |  6.52 |  8.25 |  8.05  |  -1.61   |  -1.90  | 23.6 | -0.45 |  0.06
 DDO148                   | 124843.1-051514 |  8 |  9.00 |  8.83 |  7.82  |  -2.16   |         | 24.1 |  0.10 |  0.02
 KK165                    | 124852.7+315813 | -1 |  5.40 |  7.44 |        | <-4.90   |         | 25.4 |  1.63 |  0.64
 NGC4700                  | 124907.6-112441 |  7 |  7.30 |  8.86 |  8.43  |  -0.86   |  -1.74  | 23.8 | -0.71 | -0.17
 KK166                    | 124913.3+353645 | -3 |  4.39 |  7.21 |        | <-5.09   |  -4.88  | 25.1 |  0.72 |  1.44
 MAPS1249+44              | 124931.0+442133 |  9 |  7.84 |  7.23 |  7.08  |  -2.92   |         | 24.0 |  0.18 |  1.72
 SDSS J124936.90+215505.7 | 124936.9+215505 | 10 |  7.35 |  7.05 |  7.22  |  -2.90   |         | 24.2 | -0.89 | -0.13
 UGC07983                 | 124947.0+035032 | 10 |  9.40 |  7.79 |  8.02  |  -2.35   |         | 24.3 | -0.49 |  1.05
 NGC4736                  | 125053.5+410710 |  2 |  4.41 | 10.56 |  8.28  |  -0.53   |  -0.43  | 23.0 | -0.13 |  0.85
 BTS157                   | 125113.3+470415 | 10 |  9.04 |  7.22 |  6.98  |  -3.68   |         | 24.6 | -0.03 |  0.54
 KK167                    | 125144.4+260638 | 10 |  9.20 |  7.64 |  7.68  |  -2.25   |         | 24.6 | -0.28 |  1.21
 IC3840                   | 125146.1+214407 | 10 |  5.50 |  7.04 |  7.21  |  -2.69   |  -3.10  | 25.3 | -0.60 | -1.26
 dw1251-40                | 125156.0-401953 | -1 |  3.60 |  6.26 | <6.64  | <-5.03   |         | 25.0 |  4.30 |  1.88
 dw1252-40                | 125201.0-402155 | -1 |  3.60 |  7.37 | <6.64  | <-5.04   |         | 24.2 |  3.19 |  1.88
 dw1252-43                | 125225.0-430558 | -1 |  3.60 |  6.30 | <6.64  | <-5.06   |         | 25.3 |  1.15 |  1.88
 NGC4765                  | 125314.4+042747 |  9 |  9.70 |  8.96 |  8.43  |  -1.11   |         | 23.2 | -0.19 |  1.31
 PGC3272767               | 125316.8-051813 |  9 |  6.80 |  6.18 |        |  -4.13   |         | 23.9 | -1.04 | -0.36
 KKSG38                   | 125331.6-055540 | 10 | 10.40 |  7.55 |  7.36  |  -2.26   |         | 25.2 | -0.11 |  0.36
 KKSG39                   | 125341.9-060502 | 10 |  6.80 |  6.57 |  7.08  |  -4.21   |         | 26.5 | -1.03 | -0.36
 DDO153                   | 125357.5-120631 |  9 |  8.00 |  8.31 |  8.54  |  -1.60   |  -1.56  | 25.0 | -0.29 | -0.18
 DDO154                   | 125405.2+270855 | 10 |  4.04 |  7.59 |  8.28  |  -1.91   |  -2.52  | 24.3 |  0.31 |  1.33
 ESO443-009               | 125453.6-282027 | 10 |  5.97 |  7.11 |  7.16  |  -2.80   |         | 24.7 | -0.53 | -1.05
 dw1255+40                | 125502.0+403524 | -1 |  9.04 |  7.44 |        | <-4.47   |         | 26.5 |  0.58 |  1.83
 KDG215                   | 125540.5+191233 | 10 |  4.83 |  6.90 |  7.38  |  -3.33   | <-4.80  | 25.8 |  0.51 |  1.24
 ESO219-010               | 125609.6-500838 | -3 |  4.29 |  8.03 | <5.72  |          |  -3.11  | 23.8 |  0.13 |  1.85
 KDG216                   | 125625.0+150509 | -3 |  6.00 |  7.78 | <6.77  | <-4.80   |         | 25.7 | -1.17 | -0.90
 NGC4826                  | 125644.2+214105 |  2 |  4.41 | 10.49 |  8.27  |  -1.03   |  -0.64  | 23.0 | -0.73 | -0.86
 CVnII                    | 125710.0+341915 | -3 |  0.16 |  4.59 | <4.10  |  -7.36   |         | 27.5 |  1.98 |  1.73
 dw1257-41                | 125745.0-412252 | -1 |  3.60 |  7.13 | <6.64  | <-4.98   |         | 25.7 |  1.29 |  1.88
 MCG-02-33-075            | 125828.3-103437 |  8 |  8.70 |  8.48 |  7.57  |          |         | 25.5 |  0.20 |  0.09
 dw1258-37                | 125829.0-370721 | -1 |  3.60 |  6.52 | <6.64  | <-5.17   |         | 26.9 |  0.82 |  1.88
 GR8                      | 125840.4+141303 | 10 |  2.19 |  6.84 |  6.92  |  -2.62   |  -2.67  | 24.5 | -1.43 | -2.05
 HIPASS J1258-04          | 125849.6-045319 | 10 |  6.50 |  7.82 |  7.67  |  -2.24   |         | 23.4 | -1.18 | -2.53
 NGC4861                  | 125902.0+345137 |  9 |  9.95 |  9.13 |  8.86  |  -0.59   |  -0.25  | 24.2 | -0.57 | -0.32
 KK176                    | 125956.3-192447 | 10 |  6.90 |  7.39 |  7.76  |  -2.95   |         | 25.8 | -1.05 | -0.26
 UGC08105                 | 125958.1+020258 |  9 |  9.99 |  7.99 |  7.82  |  -2.24   |  -1.51  | 25.1 | -0.28 |  1.22
 PGC1059300               | 130000.3-042138 | 10 |  5.26 |  7.01 |        |  -2.92   |         | 25.1 | -1.24 | -1.54
 dw1301-30                | 130128.0-300643 | -1 |  4.90 |  6.72 | <6.91  | <-4.84   |         | 26.2 |  0.44 |  1.62
 UGCA319                  | 130214.4-171415 | 10 |  7.30 |  8.22 |  7.97  |  -2.08   |  -3.10  | 23.9 |  2.15 | -0.03
 KK177                    | 130241.9+215951 | -2 |  4.40 |  7.34 |        | <-5.01   |         | 25.4 |  2.41 |  1.24
 dw1302-40                | 130249.0-400835 | -1 |  3.60 |  6.59 | <6.64  | <-5.02   |         | 26.7 |  1.35 |  1.88
 dw1303+42                | 130314.0+422217 | 10 |  9.04 |  6.88 |        |  -3.63   |         | 24.7 |  1.32 |  1.83
 DDO161                   | 130316.8-172523 |  8 |  7.30 |  8.91 |  8.99  |  -0.89   |  -1.11  | 26.0 |  1.47 | -0.24
 ESO269-037               | 130333.6-463503 | 10 |  3.15 |  6.96 |  5.51  |  -3.71   |  -4.40  | 25.0 |  1.03 |  1.88
 KK180                    | 130429.9+174532 | -2 |  4.40 |  7.36 |        | <-5.06   |         | 25.6 |  0.96 |  1.24
 KK182                    | 130502.9-400458 | 10 |  5.94 |  7.49 |  7.65  |  -2.56   |  -3.26  | 24.5 | -0.67 | -1.17
 NGC4945                  | 130526.1-492816 |  6 |  3.47 | 10.66 |  8.91  |          |  -0.03  | 23.5 |  0.82 |  1.69
 dw1305+41                | 130529.0+415324 | 10 |  9.04 |  7.28 |        |  -3.91   |         | 23.9 |  1.59 |  1.75
 KDG218                   | 130544.0-074520 | -1 |  5.00 |  7.71 | <6.61  |  -4.85   |         | 26.6 | -1.01 | -2.25
 IC4182                   | 130549.3+373621 |  8 |  4.35 |  8.70 |  8.29  |  -1.28   |  -1.60  | 24.7 |  0.96 |  1.44
 dw1305+38                | 130558.0+380543 | 10 |  9.04 |  7.03 |        |  -3.86   |         | 24.0 |  0.52 |  1.75
 DDO165                   | 130626.8+674215 |  9 |  4.83 |  8.23 |  8.08  |  -1.66   |  -2.58  | 24.9 | -0.64 |  0.75
 dw1306-29                | 130648.0-295330 | -1 |  4.90 |  6.87 | <6.91  | <-4.77   |         | 25.2 |  0.65 |  1.65
 MCG -03-34-002           | 130756.6-164121 |  9 |  7.90 |  8.10 |  7.72  |  -1.86   |         | 23.6 | -0.60 | -0.18
 UGC08215                 | 130803.6+464941 | 10 |  4.57 |  7.18 |  7.28  |  -2.95   |  -3.46  | 24.3 |  0.42 |  1.39
 UGC08245                 | 130834.2+785613 |  9 |  4.72 |  7.78 |        |  -2.46   |  -3.02  | 24.9 | -0.58 |  0.38
 dw1308+40                | 130846.0+405404 | -1 |  9.04 |  7.54 |        | <-4.46   |         | 24.8 |  1.72 |  1.75
 MCG -04-31-038           | 130936.6-270826 | 10 |  7.80 |  8.79 |  7.98  |  -1.90   |         | 23.6 | -1.12 |      
 ESO269-058               | 131032.9-465927 |  9 |  3.75 |  8.86 |  7.37  |  -2.38   |  -3.50  | 25.0 |  1.43 |  1.87
 [KK2000] 53              | 131114.2-385422 | -3 |  2.92 |  7.46 | <6.14  | <-5.19   |         | 24.4 |  0.21 |  1.88
 NGC5023                  | 131211.9+440219 |  7 |  6.05 |  9.01 |  8.58  |  -0.96   |  -1.31  | 24.8 | -0.89 | -1.07
 KK189                    | 131245.0-414955 | -3 |  4.23 |  7.48 | <5.22  | <-4.79   | <-5.26  | 24.6 |  0.65 |  1.87
 CGCG 217-018             | 131251.8+403235 |  9 |  9.04 |  8.19 |        |  -1.94   |  -2.00  | 23.5 |  1.84 |  1.75
 KKH82                    | 131258.7+414712 | 10 |  8.06 |  7.53 |        |  -3.55   |         | 25.3 |  0.06 |  2.12
 dw1313+46                | 131302.0+463608 | 10 |  8.40 |  6.98 |        |  -3.05   |         | 23.5 |  1.10 |  2.11
 ESO269-066               | 131309.2-445324 | -1 |  3.75 |  8.42 | <4.92  | <-4.96   | <-5.39  | 24.7 |  2.02 |  1.88
 NGC5011C                 | 131311.9-431556 | -1 |  3.73 |  7.98 | <7.16  |  -3.36   |         | 22.9 |  2.36 |  1.88
 DDO167                   | 131322.8+461911 | 10 |  4.25 |  7.19 |  7.20  |  -2.49   |  -2.87  | 24.2 |  1.61 |  1.41
 KK191                    | 131339.7+420239 | 10 |  8.28 |  6.83 | <6.49  |  -4.68   | <-4.46  | 24.9 |  0.39 |  2.04
 LV J1313+1003            | 131347.3+100311 | -1 |  5.29 |  7.71 | <6.60  |  -4.87   |         | 25.6 | -0.88 | -1.47
 UGC08313                 | 131353.9+421231 |  8 |  9.04 |  8.46 |  7.95  |  -1.66   |  -1.51  | 24.7 |  3.64 |  1.75
 dw1314-28                | 131402.0-281212 | -1 |  4.90 |  7.25 | <6.91  | <-4.84   |         | 25.3 |  0.93 |  1.65
 DDO168                   | 131428.6+455510 | 10 |  4.25 |  8.13 |  8.33  |  -1.77   |  -2.13  | 24.4 |  0.68 |  1.41
 DDO169NW                 | 131519.2+473218 | 10 |  4.33 |  6.34 |  7.00  |  -2.99   |  -3.58  | 26.0 |  0.27 |  1.39
 DDO169                   | 131530.7+472947 | 10 |  4.41 |  7.73 |  7.75  |  -2.22   |  -2.70  | 25.3 |  0.28 |  1.39
 KK193                    | 131531.2+413005 | 10 |  9.04 |  6.71 |        |  -4.96   |         | 26.0 |  3.27 |  1.75
 NGC5055                  | 131549.3+420145 |  4 |  9.04 | 11.00 |  9.62  |  0.11    |  0.21   | 23.5 |  1.10 | -0.38
 dw1315-45                | 131556.0-454502 | 10 |  3.60 |  6.02 | <6.64  | <-5.04   |         | 24.6 |  1.89 |  1.88
 CGCG 189-050             | 131704.9+375709 |  9 |  5.04 |  7.44 |        |          |  -2.39  | 23.8 | -0.12 |  1.37
 KK194                    | 131719.5+442348 | 10 |  9.04 |  7.15 |        |  -3.85   |         | 25.1 |  1.31 |  2.04
 AGC239141                | 131740.8+352759 | 10 |  4.92 |  6.25 |  6.46  |  -3.60   |         | 24.6 | -0.13 |  1.40
 dw1318-21                | 131804.0-215306 | -1 |  4.90 |  7.06 | <6.91  | <-4.77   |         | 25.0 |  0.23 |  1.65
 NGC5068                  | 131855.3-210221 |  6 |  5.45 |  9.78 |  8.87  |  -0.50   |  -0.28  | 23.9 | -0.15 | -0.28
 dw1318-44                | 131858.0-445341 | -1 |  3.60 |  5.92 | <6.64  | <-5.05   |         | 25.1 |  2.29 |  1.88
 CenA-MM-Dw5              | 131952.4-415937 | -2 |  3.42 |  5.54 | <6.44  | <-4.96   |         | 28.2 |  1.60 |  1.88
 AGC732602                | 132104.8+240836 | 10 |  8.20 |  7.26 |  7.11  |  -2.70   |         | 24.6 | -1.23 |      
 dw1321-27                | 132108.0-274456 | -1 |  4.90 |  6.79 | <6.91  | <-4.88   |         | 26.9 |  1.27 |  1.65
 KK195                    | 132108.2-313147 | 10 |  5.22 |  6.96 |  7.56  |  -3.15   | <-5.13  | 24.8 |  0.88 |  1.62
 [KK2000] 54              | 132132.4-315311 | 10 |  4.90 |  6.50 | <5.83  | <-4.82   | <-5.18  | 25.7 |  1.33 |  1.62
 KK196                    | 132147.1-450348 | 10 |  3.96 |  7.14 | <6.29  |  -3.35   |         | 24.3 |  1.43 |  1.87
 NGC5102                  | 132157.8-363747 |  1 |  3.66 |  9.70 |  8.47  |          |  -1.99  | 23.9 |  1.08 |  1.86
 KK197                    | 132201.8-423208 | -3 |  3.84 |  8.11 | <5.46  | <-4.74   | <-5.31  | 25.1 |  2.28 |  1.88
 dw1322-27                | 132206.0-273445 | -1 |  4.90 |  7.17 | <6.91  | <-4.87   |         | 25.6 |  1.30 |  1.65
 [KK2000] 55              | 132212.4-424351 | -3 |  3.85 |  7.81 | <6.30  | <-4.76   | <-5.31  | 24.3 |  2.17 |  1.88
 dw1322-39                | 132232.0-395420 | 10 |  3.60 |  6.29 | <6.64  | <-5.08   |         | 25.6 |  1.92 |  1.88
 KK198                    | 132256.1-333422 | -3 |  4.90 |  7.39 | <5.87  |  -4.21   | <-5.18  | 24.7 |  1.06 |  1.62
 PGC725719                | 132256.8-294419 |  7 |  5.85 |  7.58 |        |  -3.55   |         | 24.2 | -0.10 |  1.64
 CenA-MM-Dw4              | 132302.6-414710 | -2 |  3.91 |  6.91 | <6.56  | <-4.83   |         | 25.9 |  1.77 |  1.88
 AM1320-230               | 132329.9-232335 | -3 |  4.90 |  7.46 | <5.83  |  -4.26   | <-5.17  | 25.2 |  0.54 |  1.65
 dw1323-40c               | 132337.0-404317 | -1 |  3.60 |  6.64 | <6.64  | <-5.01   |         | 26.5 |  2.24 |  1.88
 dw1323-40b               | 132355.0-405009 | -1 |  3.60 |  6.83 | <6.64  | <-5.00   |         | 25.7 |  2.29 |  1.88
 KK200                    | 132436.0-305820 | 10 |  4.76 |  7.31 |  6.86  |  -3.09   |  -4.26  | 24.4 |  1.56 |  1.62
 dw1323-40                | 132453.0-404541 | -1 |  3.60 |  6.98 | <6.64  | <-5.02   |         | 25.1 |  2.27 |  1.88
 NGC5128                  | 132528.9-430100 | -2 |  3.68 | 10.89 |  8.44  |  -0.65   |  -0.06  | 23.7 |  0.59 |  1.50
 dw1325-33                | 132541.0-330025 | -1 |  4.90 |  6.78 | <6.75  | <-4.87   |         | 26.5 |  1.30 |  1.62
 CenA-MM-Dw6              | 132557.6-410539 | -2 |  3.60 |  6.26 | <6.48  | <-4.94   |         | 27.2 |  2.42 |  1.88
 dw1326-29                | 132604.0-292416 | -2 |  4.90 |  6.88 | <6.75  | <-4.83   |         | 25.7 |  1.95 |  1.65
 dw1326-37                | 132622.0-372308 | -1 |  3.60 |  6.45 | <6.64  | <-5.13   |         | 25.4 |  1.74 |  1.88
 CenA-MM-Dw7              | 132628.7-433324 | -2 |  3.39 |  6.12 | <6.43  | <-4.99   |         | 27.9 |  1.52 |  1.88
 dw1326-35                | 132644.0-350500 | 10 |  4.90 |  6.14 | <6.75  | <-4.83   |         | 25.1 |  0.84 |  1.62
 IC4247                   | 132644.4-302145 | 10 |  5.18 |  8.25 |  7.59  |  -2.18   |  -2.78  | 23.9 |  1.29 |  1.65
 dw1327+51                | 132701.0+514108 | -1 |  8.40 |  7.00 |        | <-4.54   |         | 24.7 |  0.56 |  1.87
 KK203                    | 132728.1-452109 | 10 |  3.77 |  6.50 | <6.36  | <-4.93   |         | 24.6 |  2.19 |  1.88
 ESO324-024               | 132737.4-412850 |  8 |  3.78 |  8.35 |  8.18  |  -1.80   |  -1.82  | 23.8 |  2.44 |  1.88
 PGC2229803               | 132753.1+434855 |  9 |  7.24 |  7.50 |        |  -2.89   |         | 23.9 |  0.26 |  1.33
 CVnI                     | 132803.5+333321 | -3 |  0.22 |  6.10 | <3.08  | <-7.67   | <-7.62  | 28.3 |  1.54 |  1.73
 dw1328-29                | 132812.0-292845 | -1 |  4.90 |  6.75 | <6.75  | <-4.85   |         | 25.8 |  2.23 |  1.65
 LV J1328+4937            | 132831.2+493738 | 10 |  8.40 |  7.20 |        |  -2.54   |         | 24.1 |  1.37 |  1.87
 dw1329-45                | 132910.0-451031 | -1 |  3.60 |  6.40 | <6.64  | <-5.07   |         | 25.5 |  2.27 |  1.88
 PGC170257                | 132921.0-211045 |  9 |  4.90 |  7.67 |  6.91  |  -2.51   |         | 23.5 |  0.26 |  1.65
 NGC5204                  | 132936.4+582504 |  8 |  4.59 |  8.84 |  8.59  |  -0.98   |  -1.12  | 23.7 | -0.88 | -0.67
 NGC5194                  | 132952.7+471404 |  5 |  8.40 | 10.97 |  9.32  |  0.29    |  0.46   | 23.0 |  0.07 |  1.34
 CenA-MM-Dw2              | 132957.3-415223 | -2 |  3.60 |  6.05 |        | <-4.88   |         | 28.1 |  2.66 |  1.88
 dw1329-32                | 132958.0-322946 |  9 |  4.90 |  6.73 | <6.75  |  -3.89   |         | 23.3 |  1.65 |  1.62
 NGC5195                  | 132958.7+471605 |  0 |  7.66 | 10.59 |  8.14  |  -1.05   |  -0.54  | 23.1 |  0.39 |  1.72
 dw1330-34                | 133002.0-340014 | -2 |  4.90 |  6.79 | <6.75  | <-4.85   |         | 25.4 |  1.17 |  1.62
 dw1330-33                | 133004.0-335006 | -2 |  4.90 |  6.20 | <6.75  | <-4.83   |         | 25.6 |  1.35 |  1.62
 CenA-MM-Dw1              | 133014.3-415336 | -2 |  3.63 |  7.98 | <7.60  | <-4.88   |         | 26.2 |  2.88 |  1.88
 CenA-MM-Dw3              | 133021.5-421133 | -2 |  4.61 |  7.88 | <6.70  | <-4.71   |         | 28.1 |  0.01 |  1.65
 dw1330-38                | 133041.0-381003 | -1 |  3.60 |  6.16 | <6.64  | <-5.19   |         | 27.6 |  1.39 |  1.88
 UGC08508                 | 133044.4+545436 | 10 |  2.67 |  7.54 |  7.29  |          |  -2.66  | 24.3 | -0.80 | -0.88
 dw1330-32                | 133054.0-321821 | 10 |  4.90 |  6.04 | <6.75  | <-4.87   |         | 25.1 |  1.77 |  1.62
 dw1331-40                | 133126.0-401547 | -1 |  3.60 |  5.79 | <6.64  | <-5.08   |         | 27.2 |  1.98 |  1.88
 dw1331-37                | 133132.0-370329 | -1 |  3.60 |  5.89 | <6.64  | <-5.11   |         | 28.0 |  1.28 |  1.88
 AGC238890                | 133230.3+250725 |  9 |  6.80 |  7.30 |  6.58  |          |         | 24.8 | -1.18 |      
 UGCA361                  | 133236.2+494949 | -1 |  8.40 |  8.13 |        |  -4.08   | <-4.43  | 25.2 |  1.25 |  1.87
 CenA-MM-Dw9              | 133301.5-423148 | -2 |  3.80 |  6.92 | <6.53  | <-4.90   |         | 26.3 |  2.37 |  1.88
 CenA-MM-Dw8              | 133334.1-413628 | -2 |  3.47 |  6.49 | <6.45  | <-5.07   |         | 28.0 |  1.74 |  1.88
 NGC5206                  | 133343.9-480904 | -3 |  3.21 |  8.95 | <6.54  |          | <-4.40  | 22.9 |  0.95 |  1.88
 NGC5229                  | 133402.9+475455 |  7 |  8.40 |  8.51 |  8.52  |  -1.41   |  -1.54  | 25.1 |  2.54 |  1.87
 NGC5238                  | 133442.7+513650 | 10 |  4.51 |  8.02 |  7.42  |  -1.99   |  -1.96  | 23.7 | -0.41 | -0.27
 ESO270-017               | 133447.3-453251 |  8 |  6.95 |  9.75 |  9.17  |          |  -0.81  | 25.4 | -1.35 |      
 dw1335-29                | 133546.0-294224 | -2 |  5.01 |  6.79 | <6.77  | <-4.87   |         | 26.7 |  2.86 |  1.65
 UGCA365                  | 133630.8-291411 | 10 |  5.42 |  7.73 |  7.29  |  -2.77   |  -4.42  | 24.9 |  0.73 |  1.65
 dw1336-32                | 133633.0-321805 | -2 |  4.90 |  7.19 | <6.75  | <-4.85   |         | 26.9 |  1.94 |  1.62
 KK208                    | 133635.5-293415 | -3 |  5.01 |  8.71 | <6.69  |  -5.16   | <-5.18  | 26.6 |  2.69 |  1.65
 dw1336-44                | 133644.0-442650 | 10 |  3.60 |  5.53 | <6.64  | <-5.00   |         | 25.5 |  2.17 |  1.88
 MCG +08-25-028           | 133644.8+443557 | 10 |  8.40 |  7.77 |        |  -2.47   |  -2.45  | 24.3 |  1.12 |  2.11
 NGC5236                  | 133700.1-295204 |  5 |  4.90 | 10.86 |  9.99  |  0.20    |  0.44   | 22.9 |  0.54 |  0.09
 HIDEEP J1337-33          | 133700.6-332147 | 10 |  4.55 |  6.73 |  6.71  |  -3.52   | <-4.81  | 22.3 |  0.93 |  1.65
 dw1337-33                | 133702.0-333125 | 10 |  4.90 |  6.52 | <6.75  | <-4.88   |         | 26.2 |  1.41 |  1.62
 dw1337-26                | 133713.0-264810 | -2 |  4.90 |  7.08 | <6.75  | <-4.84   |         | 27.2 |  1.64 |  1.65
 ESO444-084               | 133720.2-280246 | 10 |  4.61 |  7.61 |  7.90  |  -2.28   |  -2.53  | 24.2 |  1.37 |  1.62
 HIPASS J1337-39          | 133725.1-395352 | 10 |  5.08 |  7.21 |  7.60  |  -2.69   | <-4.69  | 23.5 |  0.04 |  1.62
 dw1337-44                | 133734.0-441307 | -1 |  3.60 |  6.65 | <6.64  | <-5.04   |         | 24.9 |  2.17 |  1.88
 NGC5237                  | 133738.9-425051 |  9 |  3.33 |  8.43 |  7.48  |  -2.38   |  -2.26  | 23.1 |  1.19 |  1.88
 dw1337-41                | 133755.0-415411 | -1 |  3.60 |  6.49 | <6.64  | <-5.08   |         | 26.6 |  2.15 |  1.88
 dw1338+50                | 133849.0+500110 | -1 |  8.40 |  7.08 |        | <-4.53   |         | 25.8 |  1.01 |  1.87
 UGC08638                 | 133919.4+244633 | 10 |  4.29 |  7.97 |  7.08  |  -2.26   |  -2.42  | 24.1 | -0.16 |  1.24
 UGC08647                 | 133948.0+311725 |  8 |  8.60 |  7.74 |  7.89  |  -2.43   |         | 25.2 | -0.77 |      
 DDO181                   | 133953.8+404421 | 10 |  3.10 |  7.56 |  7.36  |  -2.47   |  -2.61  | 24.7 | -0.87 | -0.09
 NGC5253                  | 133955.8-313824 |  8 |  3.44 |  9.08 |  7.91  |  -1.09   |  -0.64  | 23.5 |  0.27 |  1.68
 IC4316                   | 134018.1-285340 | 10 |  4.35 |  8.21 |  7.04  |  -2.38   |  -2.63  | 24.6 |  0.65 |  1.65
 dw1340-30                | 134019.0-302135 | -2 |  4.90 |  6.87 | <6.75  | <-4.85   |         | 26.1 |  3.28 |  1.62
 dw1340+45                | 134037.0+454154 | 10 |  8.40 |  6.74 |        |  -2.93   |         | 23.7 |  1.37 |  1.87
 dw1341-33                | 134113.0-334930 | -2 |  4.90 |  7.06 | <6.75  | <-4.88   |         | 27.3 |  1.27 |  1.62
 NGC5264                  | 134137.0-295450 |  8 |  4.79 |  8.88 |  7.70  |  -1.83   |  -1.92  | 23.8 |  2.46 |  1.61
 dw1341-43                | 134137.0-435117 | -1 |  3.60 |  6.88 | <6.64  | <-5.07   |         | 25.9 |  1.96 |  1.88
 [KK2000] 57              | 134138.1-423455 | -3 |  3.84 |  7.28 | <6.38  |          |         | 24.7 |  1.73 |  1.88
 KK211                    | 134205.6-451218 | -2 |  3.68 |  7.75 | <5.78  | <-4.92   | <-5.39  | 25.1 |  1.80 |  1.88
 LV J1342+4840            | 134220.1+484057 |  9 |  8.40 |  7.60 |        |          |         | 24.3 |  1.29 |  1.87
 DDO182                   | 134232.6+393930 | 10 |  8.90 |  7.89 |  8.03  |  -1.72   |  -2.11  | 24.9 |  0.20 |  1.75
 dw1342-43                | 134244.0-431519 | -1 |  3.60 |  6.80 | <6.64  | <-5.11   |         | 25.5 |  1.92 |  1.88
 dw1343+58                | 134307.0+581340 |  9 |  6.95 |  7.65 |        |  -2.56   |         | 24.2 |  0.54 |  1.56
 KK213                    | 134335.8-434609 | -3 |  3.77 |  7.52 | <6.36  |          | <-5.38  | 23.7 |  1.81 |  1.88
 dw1343-34                | 134349.0-345607 | -1 |  4.90 |  6.31 | <6.91  | <-4.88   |         | 27.8 |  0.93 |  1.62
 ESO325-011               | 134500.8-415132 | 10 |  3.40 |  7.86 |  7.87  |          |  -1.88  | 24.9 |  1.25 |  1.88
 [KK2000] 58              | 134600.8-361944 | -3 |  3.60 |  7.21 | <5.56  |          | <-5.45  | 25.8 |  0.83 |  1.88
 KK217                    | 134617.2-454105 | -3 |  3.50 |  7.22 | <5.06  |          |         | 25.0 |  1.34 |  1.88
 KK218                    | 134639.5-295845 | -3 |  4.94 |  7.40 | <5.36  | <-4.83   | <-5.18  | 25.6 |  2.09 |  1.62
 ESO174-001               | 134757.7-532104 | 10 |  3.60 |  7.90 |  8.17  |          |         | 23.6 |  0.63 |  1.85
 CenN                     | 134809.2-473354 | -3 |  3.66 |  7.32 | <6.34  |          |         | 25.3 |  1.16 |  1.87
 HIPASS J1348-37          | 134833.9-375803 | 10 |  5.65 |  6.87 |  7.28  |          |         | 24.4 | -0.21 | -0.36
 KK221                    | 134846.4-465949 | 10 |  3.82 |  6.74 | <6.38  |          |         | 26.5 |  1.13 |  1.87
 ESO383-087               | 134918.8-360341 |  8 |  3.19 |  9.05 |  7.82  |  -1.45   |  -1.49  | 23.2 |  0.40 |  1.87
 DDO183                   | 135051.1+380116 | 10 |  3.31 |  7.54 |  7.33  |  -2.52   |  -3.12  | 24.8 | -0.79 | -1.04
 HIPASS J1351-47          | 135122.0-470000 | 10 |  5.73 |  7.01 |  7.42  |          |         | 24.5 | -0.87 | -0.52
 HIZOA J1353-58           | 135321.9-580317 |    |  2.10 |       |  6.64  |          |         |      | -0.80 | -0.22
 KKH86                    | 135433.6+041435 | 10 |  2.61 |  6.51 |  5.92  |  -4.17   |  -6.04  | 25.1 | -1.38 | -1.99
 HolmIV                   | 135445.1+535417 |  8 |  7.24 |  8.62 |  8.36  |          |  -1.68  | 25.3 |  1.25 |  1.55
 UGC08833                 | 135448.7+355015 | 10 |  3.25 |  7.41 |  7.05  |  -2.85   |  -3.34  | 24.2 | -0.89 | -1.02
 GBT 1355+5439            | 135450.6+543850 | 11 |  6.95 |       |  7.10  |          |         |      |  2.29 |  1.56
 dw1355+51                | 135511.0+515429 | -1 |  6.95 |  7.07 |        | <-4.71   |         | 24.5 |  1.27 |  1.56
 M101Dw9                  | 135544.6+550845 | -2 |  6.95 |  6.17 |        | <-4.71   |         | 26.9 |  2.20 |  1.56
 KK227                    | 135610.1+401812 | -2 |  9.04 |  7.88 |        | <-4.48   |         | 25.3 | -0.23 | -1.36
 dw1357-28                | 135700.0-285515 | -1 |  4.90 |  6.50 | <6.91  | <-4.88   |         | 26.9 |  1.15 |  1.62
 ESO384-016               | 135701.6-352002 |  9 |  4.49 |  7.83 |  6.69  |  -3.36   | <-4.65  | 24.1 |  0.36 |  1.65
 BootesIII                | 135712.0+264800 | -3 |  0.05 |  5.29 | <2.98  | <-9.00   |         | 29.9 |  3.61 |  1.75
 UGC08882                 | 135714.6+540603 | -1 |  8.32 |  7.67 |        |  -3.99   |  -4.22  | 24.5 | -0.22 | -0.83
 BootesII                 | 135808.0+125054 | -2 |  0.04 |  3.70 | <1.62  |  -8.90   |         | 29.0 |  3.80 |  1.75
 BootesI                  | 140005.0+143015 | -2 |  0.07 |  5.15 | <2.39  | <-8.73   |         | 28.7 |  3.20 |  1.75
 dw1401-32                | 140125.0-323746 | -1 |  4.90 |  6.87 | <6.91  | <-4.87   |         | 26.1 |  0.79 |  1.62
 M101Dw10                 | 140140.4+550057 | -2 |  6.95 |  5.69 |        | <-4.71   |         | 26.9 |  3.04 |  1.56
 M101-df3                 | 140305.7+533656 | -2 |  6.52 |  7.27 |        | <-4.76   |         | 26.9 |  0.89 |  1.56
 MESSIER101               | 140312.8+542102 |  6 |  6.95 | 10.79 |  9.86  |  0.52    |  0.46   | 24.3 |  1.31 |  0.12
 dw1403-33                | 140318.0-332414 | -1 |  4.90 |  6.75 | <6.91  | <-4.86   |         | 26.7 |  0.64 |  1.62
 NGC5408                  | 140321.5-412235 |  9 |  5.32 |  8.57 |  8.48  |          |  -0.83  | 22.8 | -0.35 | -0.75
 M101-df1                 | 140345.0+535640 | 10 |  6.37 |  6.17 |        |  -5.27   |         | 26.2 |  0.53 |  1.56
 M101dwD                  | 140424.6+531619 | -2 |  6.95 |  6.97 |        | <-4.71   |         | 25.7 |  2.46 |  1.56
 PGC2448110               | 140457.8+534129 | 10 |  5.38 |  6.80 |        |  -3.05   |         | 22.7 | -0.76 |  0.05
 NGC5474                  | 140502.1+533947 |  8 |  6.98 |  9.21 |  9.01  |  -0.69   |  -0.89  | 23.5 |  2.89 |  1.55
 M101dwC                  | 140518.0+545356 | -1 |  6.95 |  6.58 |        | <-4.70   |         | 26.2 |  3.19 |  1.56
 NGC5477                  | 140533.1+542739 |  9 |  6.76 |  8.26 |  8.60  |  -1.51   |  -1.62  | 24.3 |  1.97 |  1.56
 dw1406-29                | 140641.0-290810 | -1 |  4.90 |  6.87 | <6.91  | <-4.89   |         | 26.6 |  0.66 |  1.62
 M101-dwA                 | 140650.2+534432 | -2 |  6.95 |  6.97 |        | <-4.70   |         | 25.6 |  2.86 |  1.56
 KK230                    | 140710.7+350337 | 10 |  2.21 |  6.18 |  6.35  |  -3.78   |  -5.47  | 25.5 | -1.34 | -0.80
 M101Dw7                  | 140721.0+550351 | -2 |  6.95 |  6.14 |        | <-4.68   |         | 25.9 |  2.67 |  1.56
 M101-df2                 | 140837.5+541931 | -2 |  6.87 |  6.74 |        |          |         | 26.0 |  2.55 |  1.56
 dw1408+56                | 140841.0+565538 | -1 |  6.95 |  7.37 |        | <-4.71   |         | 24.6 |  1.29 |  1.56
 M101dwB                  | 140843.1+550957 | -2 |  6.95 |  6.62 |        | <-4.70   |         | 26.1 |  2.41 |  1.56
 dw1409-33                | 140903.0-334940 | -1 |  4.90 |  6.88 | <6.91  | <-4.86   |         | 26.5 |  0.41 |  1.62
 M101Dw11                 | 141004.8+541529 | -2 |  6.95 |  6.26 |        | <-4.69   |         | 25.3 |  2.57 |  1.56
 dw1410-34                | 141047.0-345207 | 10 |  4.90 |  6.54 | <6.91  | <-4.86   |         | 25.3 |  0.28 |  1.62
 M101Dw14                 | 141103.2+535650 | -2 |  6.95 |  6.22 |        | <-4.70   |         | 26.1 |  2.32 |  1.56
 dw1412+56                | 141211.0+560831 | -1 |  6.95 |  6.79 |        | <-4.70   |         | 25.4 |  1.55 |  1.56
 dw1413-34                | 141308.0-342333 | -1 |  4.90 |  6.26 | <6.91  | <-4.86   |         | 26.6 |  0.25 |  1.62
 KKH87                    | 141509.4+570515 | 10 |  8.87 |  7.73 |  7.97  |  -2.24   |  -2.54  | 24.9 | -0.81 | -1.59
 dw1415-32                | 141541.0-323421 | 10 |  4.90 |  6.08 | <6.91  | <-4.86   |         | 25.0 |  0.28 |  1.62
 DDO187                   | 141556.5+230319 | 10 |  2.30 |  7.06 |  7.10  |  -2.98   |  -3.97  | 24.1 | -1.49 | -2.19
 dw1416+57                | 141659.0+575439 | -1 |  6.95 |  6.95 |        | <-4.71   |         | 24.8 |  0.76 |  1.56
 NGC5585                  | 141948.3+564349 |  7 |  5.70 |  9.03 |  8.82  |  -0.80   |  -1.08  | 23.4 | -0.51 | -1.08
 DDO190                   | 142443.5+443133 |  9 |  2.83 |  7.93 |  7.52  |  -2.24   |  -2.63  | 23.6 | -1.18 | -1.13
 PGC051659                | 142803.7-461806 | 10 |  3.61 |  7.51 |  7.78  |          |  -3.59  | 24.8 |  0.32 |  1.87
 Centaurus A-dE5          | 143005.0-332845 | 10 |  9.00 |  6.92 | <6.16  | <-4.26   | <-4.64  | 25.4 | -1.83 |      
 ESO222-010               | 143503.0-492518 | 10 |  5.80 |  7.69 |  7.78  |          |  -2.37  | 22.5 | -1.17 | -0.05
 DDO194                   | 143524.6+571524 |  8 |  5.81 |  8.09 |  7.83  |  -2.37   |  -3.35  | 24.7 | -0.10 | -0.21
 MRK0475                  | 143905.4+364822 |  9 |  9.20 |  7.64 |  6.48  |  -2.24   |  -1.50  | 23.2 | -1.25 | -1.73
 ESO272-025               | 144325.5-444219 | 10 |  5.88 |  7.97 |  7.09  |          |  -2.28  | 24.0 | -1.07 |  0.03
 dw1446+58                | 144700.0+583404 | -1 |  6.95 |  7.19 |        | <-4.71   |         | 24.6 | -0.02 |  1.55
 UGC09540                 | 144852.0+344243 | 10 |  9.30 |  7.52 |  7.99  |  -2.10   |         | 24.7 | -1.45 | -1.62
 ESO273-014               | 145830.3-474155 |  7 |  9.90 |  9.44 |  9.61  |          |         | 23.5 | -1.95 |      
 ESO223-009               | 150108.5-481733 | 10 |  6.31 |  9.17 |  8.79  |          |  -1.00  | 23.9 | -1.42 | -1.10
 UGC09660                 | 150109.3+444153 |  9 | 10.76 |  8.68 |  8.23  |  -1.48   |  -1.56  | 23.3 | -1.37 | -0.61
 UMin                     | 150911.3+671252 | -3 |  0.06 |  5.80 | <1.59  | <-8.76   |         | 27.8 |  3.22 |  1.75
 ESO274-001               | 151413.5-464845 |  7 |  2.79 |  8.92 |  8.32  |          |  -1.35  | 24.5 | -0.51 | -0.29
 HIPASS J1526-51          | 152622.9-511031 | 10 |  6.28 |       |  7.64  |          |         |      | -1.01 | -0.08
 KKR25                    | 161347.6+542216 | -1 |  1.91 |  6.73 | <4.93  |          |  -5.09  | 25.8 | -1.03 |      
 HIZOA J1616-55           | 161723.5-554357 | 10 |  9.88 |  7.18 |  8.02  |          |         | 24.7 | -1.80 | -0.32
 ESO137-018               | 162059.3-602915 |  6 |  5.86 |  9.54 |  8.59  |          |  -1.31  | 22.7 | -1.33 |      
 Hercules                 | 163103.6+124724 | -3 |  0.15 |  5.39 | <2.72  | <-7.88   |         | 29.1 |  2.14 |  1.73
 KDG235                   | 170025.3+701724 | 10 | 10.60 |  7.64 |  7.87  |  -2.48   |  -2.74  | 25.9 | -1.38 | -0.46
 Draco                    | 172001.4+575434 | -3 |  0.08 |  6.45 | <2.12  | <-8.52   |         | 27.2 |  2.88 |  1.75
 IC4662                   | 174706.3-643825 |  9 |  2.55 |  8.72 |  8.24  |  -1.37   |  -1.12  | 22.4 | -1.24 |      
 NGC6503                  | 174927.6+700841 |  6 |  6.25 | 10.00 |  8.86  |  -0.56   |  -0.37  | 23.1 |  0.00 | -1.39
 NGC6503-d1               | 175248.4+700814 | 10 |  6.25 |  6.44 | <6.16  |  -4.09   |  -3.01  | 25.7 |  3.56 |  0.75
 IC4710                   | 182838.0-665856 |  8 |  7.38 |  9.24 |  8.60  |  -0.86   |  -0.87  | 23.8 | -0.99 |      
 NGC6684                  | 184857.9-651024 |  0 |  8.70 | 10.39 |  7.41  |          |         | 22.5 |  0.08 |  1.66
 Sag dSph                 | 185503.1-302842 | -3 |  0.02 |  8.02 | <3.67  |          |         | 26.1 |  5.30 |  1.75
 ESO104-022               | 185541.2-644839 | 10 |  8.95 |  8.05 |  8.53  |  -2.06   |  -1.77  | 24.9 |  1.08 |  1.77
 [KK2000] 70              | 190658.9-635757 | 10 |  9.50 |  7.21 |        |  -4.52   |         | 24.9 |  3.75 |  1.78
 UGC11411                 | 190842.3+701702 |  9 |  6.58 |  7.85 |        |  -1.84   |  -1.72  | 23.4 | -0.69 |  0.75
 [KK2000] 71              | 190844.0-634353 | 10 |  9.50 |  8.24 |        |  -1.51   |         | 24.8 |  4.57 |  1.77
 NGC6744                  | 190945.9-635128 |  4 |  9.51 | 10.91 |  10.31 |  0.54    |  0.35   | 24.0 |  1.90 |  1.15
 ESO104-044               | 191123.1-641309 | 10 |  9.73 |  8.31 |  8.47  |  -2.15   |  -2.61  | 24.7 |  1.85 |  1.66
 [KK2000] 72              | 191222.9-635122 | 10 |  9.50 |  7.12 |        |  -2.97   |         | 25.1 |  3.90 |  1.78
 NGC6789                  | 191641.8+635822 |  9 |  3.55 |  7.94 | <6.47  |  -2.60   |  -2.61  | 23.0 | -1.32 |      
 Sag dIr                  | 192959.0-174041 | 10 |  1.08 |  6.55 |  6.97  |  -3.11   |  -4.04  | 24.7 | -0.50 | -0.85
 IC4870                   | 193737.6-654843 |  9 |  8.51 |  8.34 |  8.62  |  -1.19   |  -1.32  | 24.0 | -0.22 |  1.14
 NGC6822                  | 194457.7-144811 | 10 |  0.52 |  8.38 |  8.19  |  -1.78   |  -1.90  | 23.7 |  0.46 |  1.73
 LV J1952+1428            | 195211.8+142824 |  9 |  8.39 |  7.78 |  7.19  |          |  -2.94  | 22.3 | -2.56 |      
 KK246                    | 200357.4-314054 | 10 |  6.85 |  7.71 |  7.96  |  -2.54   |         | 24.7 | -2.23 |      
 IC4951                   | 200931.8-615102 |  8 |  9.80 |  8.92 |  8.75  |  -1.13   |  -1.40  | 24.7 | -0.32 | -0.66
 UGC11583                 | 203015.3+602625 | 10 |  5.89 |  7.98 |  8.27  |          |  -2.72  | 25.4 |  3.34 |  1.54
 KK251                    | 203032.0+602113 | 10 |  5.89 |  7.70 |  8.05  |          |  -2.71  | 25.4 |  3.48 |  1.54
 KK252                    | 203132.6+604848 | 10 |  5.89 |  7.89 |  7.04  |          |  -2.86  | 24.0 |  3.09 |  1.54
 NGC6946                  | 203451.1+600915 |  6 |  5.89 | 10.76 |  9.88  |  0.28    |  0.39   | 23.2 |  0.56 |  0.40
 KKR55                    | 204520.8+602440 | 10 |  5.89 |  8.17 |  7.63  |          |  -2.17  | 22.9 |  2.39 |  1.53
 DDO210                   | 204651.8-125053 | 10 |  0.98 |  6.78 |  6.46  |  -3.86   |  -5.34  | 24.6 | -0.35 |  1.35
 IC5052                   | 205206.2-691214 |  7 |  5.50 |  9.27 |  8.81  |  -0.83   |  -1.12  | 23.9 | -1.84 |      
 Kim2                     | 210849.1-510956 | -3 |  0.10 |  4.12 | <3.36  |          |         | 27.7 |  2.67 |  1.75
 Segue 3                  | 212131.0+190702 | -3 |  0.02 |  3.19 |        | <-9.67   | <-9.86  | 24.9 |  4.99 |  1.75
 NGC7090                  | 213628.6-543326 |  6 |  9.51 | 10.03 |  9.26  |  -0.37   |  -0.31  | 24.1 | -1.65 | -0.23
 IC5152                   | 220241.9-511743 |  9 |  1.96 |  8.71 |  8.01  |  -1.55   |  -2.23  | 23.8 | -1.20 |  0.24
 IC5201                   | 222057.4-460203 |  6 |  8.80 | 10.01 |  9.23  |  -0.35   |  -0.68  | 24.2 | -0.01 | -0.93
 ESO238-005               | 222230.1-482418 | 10 |  8.02 |  8.21 |  8.35  |  -1.97   |  -2.27  | 25.7 | -0.75 |  0.76
 AM2220-460               | 222343.0-455256 | 10 |  8.80 |  7.62 |  7.45  |  -2.23   |         | 24.7 |  2.39 |  0.77
 Pegasus III              | 222422.6+052512 | -2 |  0.21 |  4.31 |        |          |         | 29.9 |  1.67 |  1.75
 And XXVIII               | 223241.2+311258 | -1 |  0.65 |  6.04 |        |          | <-6.60  | 26.3 |  1.09 |  1.75
 Aquarius 2               | 223355.5-091939 | -2 |  0.11 |  4.43 |        |  -7.68   |         | 30.2 |  2.53 |  1.75
 KK258                    | 224043.9-304759 | -3 |  2.24 |  7.16 | <5.75  |  -4.48   |  -4.68  | 26.0 | -0.91 |  0.30
 Tucana                   | 224149.0-642512 | -1 |  0.92 |  6.66 | <5.49  |  -6.00   |         | 26.5 | -0.29 |  1.35
 Tucana 2                 | 225155.1-583408 | -3 |  0.06 |  4.22 | <2.83  |          |         | 30.7 |  3.40 |  1.75
 Grus 1                   | 225642.4-500948 | -3 |  0.12 |  4.04 | <3.48  |          |         | 29.0 |  2.39 |  1.75
 Lac I                    | 225816.3+411728 | -3 |  0.76 |  7.34 |        |          | <-6.42  | 27.0 |  1.52 |  1.75
 PiscesII                 | 225831.0+055709 | -3 |  0.18 |  4.70 |        |  -7.56   |  -7.50  | 27.0 |  1.82 |  1.75
 AF7448_001               | 225935.3+164611 | 10 |  5.00 |  6.95 |  6.55  |  -3.24   |  -3.16  | 22.9 | -1.73 |      
 NGC7462                  | 230247.2-405006 |  6 | 10.10 |  9.48 |  8.81  |  -0.40   |         | 24.1 | -1.85 |      
 ApplesI                  | 231503.3-423222 | -3 |  8.32 |  6.25 |        | <-4.54   |         | 25.0 | -1.54 |      
 NGC7640                  | 232206.6+405044 |  5 |  8.43 |  9.77 |  9.56  |          |  -0.45  | 24.1 |  0.83 |  0.23
 UGC12588                 | 232442.4+412053 |  8 |  8.43 |  8.83 |  8.22  |          |  -1.28  | 23.7 |  1.76 |  0.66
 UGCA438                  | 232627.5-322326 | 10 |  2.22 |  7.59 |  7.25  |  -2.65   |  -3.84  | 24.1 | -0.48 |  0.53
 Cas dSph                 | 232631.8+504032 | -3 |  0.82 |  7.66 | <5.63  | <-5.95   |  -6.11  | 24.4 |  1.68 |  1.75
 ESO347-017               | 232656.1-372049 |  7 |  7.60 |  8.37 |  8.15  |  -1.70   |  -1.77  | 24.6 |  0.10 |  0.58
 Pegasus                  | 232834.1+144448 | 10 |  0.97 |  7.35 |  6.74  |  -3.54   |  -4.37  | 25.3 |  0.67 |  1.75
 DDO217                   | 232958.7+405925 |  8 |  8.55 |  9.37 |  8.90  |  -1.09   |  -1.18  | 24.6 |  0.61 |  0.56
 IC5332                   | 233427.5-360606 |  7 |  7.80 |  9.62 |  9.18  |  -0.39   |  -0.52  | 24.1 |  0.25 |  0.22
 LV J2335-3713            | 233504.1-371314 | 10 |  7.59 |  7.38 |  7.19  |          |         | 24.0 |  0.40 |  0.60
 NGC7713                  | 233615.0-375620 |  6 |  7.80 |  9.43 |  8.74  |          |  -0.64  | 23.8 |  0.44 |  0.39
 Phoenix 2                | 233959.4-542422 | -3 |  0.08 |  3.81 | <3.14  |          |         | 27.8 |  2.88 |  1.75
 PGC680341                | 234147.5-330841 | 10 |  6.66 |  7.23 |  6.94  |  -2.81   |         | 23.5 | -1.53 |      
 UGCA442                  | 234346.0-315733 |  8 |  4.37 |  8.03 |  8.22  |  -1.84   |  -2.18  | 26.0 | -0.30 |  0.45
 KKH98                    | 234534.0+384304 | 10 |  2.58 |  6.63 |  6.49  |  -3.27   |  -3.57  | 25.1 | -1.01 |  0.00
 Peg dSph                 | 235147.3+243453 | -3 |  0.82 |  7.22 | <4.21  | <-6.38   |  -6.37  | 25.7 |  1.45 |  1.75
 ESO149-003               | 235202.8-523439 | 10 |  7.01 |  7.95 |  7.90  |  -1.79   |  -2.23  | 25.6 | -1.85 |      
 And XXI                  | 235447.7+422815 | -3 |  0.86 |  6.34 |        | <-6.24   | <-6.31  | 29.6 |  2.20 |  1.75
 Tucana III               | 235636.0-593600 | -2 |  0.03 |  3.65 |        |          |         | 29.3 |  4.51 |  1.75
 PAndAS-01                | 235712.0+433308 | -3 |  0.78 |  5.74 |        | <-6.33   |         | 24.1 |  2.55 |  1.75
 NGC7793                  | 235749.4-323524 |  6 |  3.63 |  9.70 |  8.70  |  -0.42   |  -0.45  | 23.8 |  0.25 |  1.73
 PAndAS-02                | 235755.6+414649 | -3 |  0.78 |  5.45 |        | <-6.28   |         | 25.6 |  2.60 |  1.75
 PGC704814                | 235840.7-312803 | 10 |  3.60 |  6.90 | <6.24  |          |         | 24.3 |  2.06 |  1.76
 And XXIX                 | 235855.6+304520 | -2 |  0.73 |  5.96 |        | <-6.54   |  -6.54  | 27.7 |  1.97 |  1.75

Notes. Morphological type in de Vaucouleurs scale, distance D in Mpc, stellar mass M* and  hydrogen mass 
M_HI in Solar mass units, SFR from FUV-flux and H_alpha flux in (M_sun/yr), average B-band surface 
brightness in mag/arcsec^2, Theta_1 and Theta_j are dimensionless parameters characterizing the local density
contrast. 

